A parametric Keldysh decomposition

Contour integral algorithms seek to compute a small number of eigenvalues located within a bounded region of the complex plane. These methods can be applied to both linear and nonlinear matrix eigenvalue problems. In the latter case, the foundation of these methods comes from the Keldysh decomposition, which breaks the nonlinear matrix-valued function into two parts: a rational function whose poles match the desired eigenvalues, and a remainder term that is analytic within the target region. Under contour integration this analytic part vanishes (via Cauchy's theorem), leaving only the component containing the desired eigenvalues. We propose an extension of the Keldysh decomposition for matrix-valued functions that depend analytically on an additional parameter. We establish key properties of this parametric Keldysh decomposition, and introduce an algorithm for solving parametric nonlinear eigenvalue problems that is based upon it.

==> figure_data/linear_example_1_center.dat <==
0.75 2.18111264118834e-14
0.755050505050505 1.99972238176454e-14
0.76010101010101 1.8778749257702e-14
0.765151515151515 1.71298789829855e-14
0.77020202020202 1.61217753290832e-14
0.775252525252525 1.53923720865906e-14
0.78030303030303 1.47987503966512e-14
0.785353535353535 1.41973209994659e-14
0.79040404040404 1.43411082994223e-14
0.795454545454545 1.3968096125491e-14
0.80050505050505 1.43368592081059e-14
0.805555555555556 1.45626802425953e-14
0.810606060606061 1.46475291540397e-14
0.815656565656566 1.46618756578803e-14
0.820707070707071 1.53733681442988e-14
0.825757575757576 1.53736027692452e-14
0.830808080808081 1.53320179654018e-14
0.835858585858586 1.61892000324136e-14
0.840909090909091 1.59141611570374e-14
0.845959595959596 1.59808549148259e-14
0.851010101010101 1.61283018949096e-14
0.856060606060606 1.61534282168972e-14
0.861111111111111 1.6124853707449e-14
0.866161616161616 1.57685037445243e-14
0.871212121212121 1.58360108776864e-14
0.876262626262626 1.58822161506683e-14
0.881313131313131 1.54717967448764e-14
0.886363636363636 1.49735915798453e-14
0.891414141414141 1.47359252165835e-14
0.896464646464646 1.43407240022576e-14
0.901515151515151 1.41064320039558e-14
0.906565656565657 1.40710179159683e-14
0.911616161616162 1.33439505576417e-14
0.916666666666667 1.30960058350205e-14
0.921717171717172 1.26991420055965e-14
0.926767676767677 1.2065905311013e-14
0.931818181818182 1.15211197970241e-14
0.936868686868687 1.124923805196e-14
0.941919191919192 1.08629520162402e-14
0.946969696969697 1.03440208101683e-14
0.952020202020202 1.01287249317161e-14
0.957070707070707 9.61032064540364e-15
0.962121212121212 9.33208057794946e-15
0.967171717171717 8.7241629766271e-15
0.972222222222222 8.47455778402305e-15
0.977272727272727 8.04108507323572e-15
0.982323232323232 7.71373135204441e-15
0.987373737373737 7.41623846063506e-15
0.992424242424242 7.06195357090153e-15
0.997474747474748 6.81483812447381e-15
1.00252525252525 7.05876951298001e-15
1.00757575757576 7.27751129912813e-15
1.01262626262626 7.41519502404764e-15
1.01767676767677 7.46352073540178e-15
1.02272727272727 7.51121898007832e-15
1.02777777777778 7.6316857884516e-15
1.03282828282828 7.64660360421861e-15
1.03787878787879 7.71348945541404e-15
1.04292929292929 7.84034077020147e-15
1.0479797979798 7.75843061185242e-15
1.0530303030303 7.70908914656128e-15
1.05808080808081 7.93279746724513e-15
1.06313131313131 7.99172560232198e-15
1.06818181818182 8.11722792179189e-15
1.07323232323232 8.15082569324768e-15
1.07828282828283 8.26660990862429e-15
1.08333333333333 8.42017870904977e-15
1.08838383838384 8.57134940246243e-15
1.09343434343434 8.73471243950416e-15
1.09848484848485 8.7508883286444e-15
1.10353535353535 8.77668135454779e-15
1.10858585858586 8.96071005236897e-15
1.11363636363636 9.07026150761749e-15
1.11868686868687 8.88673738384514e-15
1.12373737373737 9.10405214684152e-15
1.12878787878788 9.15032931347975e-15
1.13383838383838 8.99570825393997e-15
1.13888888888889 8.97769315976498e-15
1.14393939393939 9.26316852578915e-15
1.1489898989899 9.01846494041895e-15
1.1540404040404 8.79879697178632e-15
1.15909090909091 8.83720524457495e-15
1.16414141414141 8.5827115715603e-15
1.16919191919192 8.3804595253718e-15
1.17424242424242 8.29790435011328e-15
1.17929292929293 8.19220649184425e-15
1.18434343434343 7.58940167216226e-15
1.18939393939394 7.41570572959741e-15
1.19444444444444 7.02078635503216e-15
1.19949494949495 6.5543079821908e-15
1.20454545454545 6.12858817334641e-15
1.20959595959596 5.70733867423373e-15
1.21464646464646 5.31342502633227e-15
1.21969696969697 4.7323052286045e-15
1.22474747474747 4.57767081485703e-15
1.22979797979798 4.23979541386427e-15
1.23484848484848 3.80317778729692e-15
1.23989898989899 3.80186575871918e-15
1.2449494949495 4.08009613187803e-15
1.25 4.24116726964365e-15


==> figure_data/linear_example_1_left.dat <==
0 4.1602929251674e-12
0.00503355704697987 4.0707682344027e-12
0.0100671140939597 4.05910357908365e-12
0.0151006711409396 3.94364747928892e-12
0.0201342281879195 3.89971777452129e-12
0.0251677852348993 3.83769697633636e-12
0.0302013422818792 3.78494769644291e-12
0.0352348993288591 3.73934251922919e-12
0.0402684563758389 3.66069914264919e-12
0.0453020134228188 3.62918546307162e-12
0.0503355704697987 3.55945770329353e-12
0.0553691275167785 3.53812107202368e-12
0.0604026845637584 3.43911407339235e-12
0.0654362416107383 3.40242748780821e-12
0.0704697986577181 3.32708945996184e-12
0.075503355704698 3.3054631950419e-12
0.0805369127516778 3.24677550300062e-12
0.0855704697986577 3.20667249867177e-12
0.0906040268456376 3.12826593063364e-12
0.0956375838926175 3.10829469504751e-12
0.100671140939597 3.04761327142162e-12
0.105704697986577 2.99732343584067e-12
0.110738255033557 2.9367808908577e-12
0.115771812080537 2.88025866153399e-12
0.120805369127517 2.8404598769701e-12
0.125838926174497 2.77527181407336e-12
0.130872483221477 2.73210276638249e-12
0.135906040268456 2.67873966555105e-12
0.140939597315436 2.65564310143946e-12
0.145973154362416 2.60277116633444e-12
0.151006711409396 2.55210632737058e-12
0.156040268456376 2.52779755254633e-12
0.161073825503356 2.47090315753478e-12
0.166107382550336 2.42648383827135e-12
0.171140939597315 2.37955736927399e-12
0.176174496644295 2.32821841029568e-12
0.181208053691275 2.28429384250514e-12
0.186241610738255 2.25992272115907e-12
0.191275167785235 2.22314777324079e-12
0.196308724832215 2.17780654643085e-12
0.201342281879195 2.12649983294735e-12
0.206375838926175 2.05533653542289e-12
0.211409395973154 2.05210671467062e-12
0.216442953020134 2.01578852640168e-12
0.221476510067114 1.96565767866028e-12
0.226510067114094 1.93574495118587e-12
0.231543624161074 1.89435853649166e-12
0.236577181208054 1.84852483582358e-12
0.241610738255034 1.83209707855533e-12
0.246644295302013 1.78672829165008e-12
0.251677852348993 1.75585058873875e-12
0.256711409395973 1.71907366076493e-12
0.261744966442953 1.68387554119445e-12
0.266778523489933 1.64753761449775e-12
0.271812080536913 1.59994921924084e-12
0.276845637583893 1.57338669472512e-12
0.281879194630872 1.55187747153244e-12
0.286912751677852 1.50495864565395e-12
0.291946308724832 1.48339473444951e-12
0.296979865771812 1.46109397463411e-12
0.302013422818792 1.42152007209896e-12
0.307046979865772 1.39163461596453e-12
0.312080536912752 1.36353327386783e-12
0.317114093959732 1.34169596195708e-12
0.322147651006711 1.32107322761433e-12
0.327181208053691 1.28847190865268e-12
0.332214765100671 1.25793001543293e-12
0.337248322147651 1.23059768127902e-12
0.342281879194631 1.21682698268432e-12
0.347315436241611 1.21005746179674e-12
0.352348993288591 1.16716651876448e-12
0.35738255033557 1.14350356714963e-12
0.36241610738255 1.1192986716389e-12
0.36744966442953 1.11544421215392e-12
0.37248322147651 1.08821317793025e-12
0.37751677852349 1.07028165974906e-12
0.38255033557047 1.05635552531598e-12
0.38758389261745 1.03773884516761e-12
0.39261744966443 1.02651592195194e-12
0.397651006711409 1.00568354398795e-12
0.402684563758389 9.99185772726914e-13
0.407718120805369 9.91621987359946e-13
0.412751677852349 9.81216944562007e-13
0.417785234899329 9.7538417594759e-13
0.422818791946309 9.73061333795022e-13
0.427852348993289 9.54494723838649e-13
0.432885906040268 9.56159852326331e-13
0.437919463087248 9.53779312061775e-13
0.442953020134228 9.56631561443591e-13
0.447986577181208 9.52734191782744e-13
0.453020134228188 9.637454848698e-13
0.458053691275168 9.75632519658111e-13
0.463087248322148 9.73198364908126e-13
0.468120805369128 9.84746630009587e-13
0.473154362416107 1.00273819580433e-12
0.478187919463087 1.02757664952927e-12
0.483221476510067 1.06232664431562e-12
0.488255033557047 1.08135272995088e-12
0.493288590604027 1.10378714081951e-12
0.498322147651007 1.15294859213257e-12
0.503355704697987 1.20762694548961e-12
0.508389261744966 1.21237570897212e-12
0.513422818791946 1.28395477600169e-12
0.518456375838926 1.35385545252145e-12
0.523489932885906 1.41417181249576e-12
0.528523489932886 1.49675213117659e-12
0.533557046979866 1.58401449036318e-12
0.538590604026846 1.7133926437218e-12
0.543624161073825 1.86155785091368e-12
0.548657718120805 2.03925857795149e-12
0.553691275167785 2.21615094291312e-12
0.558724832214765 2.44009657176531e-12
0.563758389261745 2.77803233237777e-12
0.568791946308725 3.16916647913896e-12
0.573825503355705 3.68590404538616e-12
0.578859060402685 4.39396832968487e-12
0.583892617449664 5.45795336738488e-12
0.588926174496644 6.9871054747209e-12
0.593959731543624 9.62644054678958e-12
0.598993288590604 1.42339359340045e-11
0.604026845637584 2.43210565428838e-11
0.609060402684564 5.44739177262465e-11
0.614093959731544 2.64019969432297e-10
0.619127516778524 3.15811685535966e-09
0.624161073825503 9.18987808421415e-11
0.629194630872483 2.55811612106873e-11
0.634228187919463 1.11649402261834e-11
0.639261744966443 5.83783966392382e-12
0.644295302013423 3.52666014930513e-12
0.649328859060403 2.2351082654713e-12
0.654362416107383 1.49495465101454e-12
0.659395973154362 1.03605834030336e-12
0.664429530201342 7.38881126618871e-13
0.669463087248322 5.3515220991241e-13
0.674496644295302 3.92432620859403e-13
0.679530201342282 2.89991370962015e-13
0.684563758389262 2.18532957279028e-13
0.689597315436242 1.66255765725403e-13
0.694630872483222 1.26814830560554e-13
0.699664429530201 9.90432100206876e-14
0.704697986577181 7.68335360275912e-14
0.709731543624161 6.25629463212146e-14
0.714765100671141 5.13361161111267e-14
0.719798657718121 4.34956633072988e-14
0.724832214765101 3.72750132438887e-14
0.729865771812081 3.24803442767938e-14
0.73489932885906 2.89774746402919e-14
0.73993288590604 2.60984884369588e-14
0.74496644295302 2.39257036610435e-14
0.75 2.18111264118834e-14


==> figure_data/linear_example_1_right.dat <==
1.25 4.24116726964365e-15
1.25503355704698 4.84582111435667e-15
1.26006711409396 5.74932707462374e-15
1.26510067114094 6.89242561660247e-15
1.27013422818792 7.65209384686008e-15
1.2751677852349 8.61670889947474e-15
1.28020134228188 9.97052120062582e-15
1.28523489932886 1.11926445459325e-14
1.29026845637584 1.26668234490698e-14
1.29530201342282 1.41250478289384e-14
1.3003355704698 1.57955525127398e-14
1.30536912751678 1.72966030793811e-14
1.31040268456376 1.88082711542918e-14
1.31543624161074 2.09141077391141e-14
1.32046979865772 2.28964456592638e-14
1.3255033557047 2.44949528123826e-14
1.33053691275168 2.69279231176703e-14
1.33557046979866 2.86906712679942e-14
1.34060402684564 3.08148745183653e-14
1.34563758389262 3.32159572238538e-14
1.3506711409396 3.52633290994658e-14
1.35570469798658 3.75947139410369e-14
1.36073825503356 4.00188601114852e-14
1.36577181208054 4.2755192024609e-14
1.37080536912752 4.5090463602315e-14
1.3758389261745 4.82105405623827e-14
1.38087248322148 5.06887673286909e-14
1.38590604026846 5.33781875910683e-14
1.39093959731544 5.60889731734969e-14
1.39597315436242 5.94211843602471e-14
1.4010067114094 6.23726759660575e-14
1.40604026845638 6.57269115198888e-14
1.41107382550336 6.82377020694222e-14
1.41610738255034 7.2014923415623e-14
1.42114093959732 7.573065276655e-14
1.4261744966443 7.81410576247927e-14
1.43120805369128 8.19049867444766e-14
1.43624161073825 8.50168036445449e-14
1.44127516778523 8.8948160931626e-14
1.44630872483221 9.30887797133891e-14
1.45134228187919 9.73800364326436e-14
1.45637583892617 1.01071183224832e-13
1.46140939597315 1.03639359779623e-13
1.46644295302013 1.08519174316417e-13
1.47147651006711 1.12470045407108e-13
1.47651006711409 1.17383224745722e-13
1.48154362416107 1.21235096669032e-13
1.48657718120805 1.25857233408043e-13
1.49161073825503 1.29031757937663e-13
1.49664429530201 1.32998873609497e-13
1.50167785234899 1.38638199094032e-13
1.50671140939597 1.44127546326692e-13
1.51174496644295 1.47841062100284e-13
1.51677852348993 1.50747414451734e-13
1.52181208053691 1.58868385356541e-13
1.52684563758389 1.62802978228342e-13
1.53187919463087 1.65501175432191e-13
1.53691275167785 1.72968676536891e-13
1.54194630872483 1.77375786240984e-13
1.54697986577181 1.84603785622714e-13
1.55201342281879 1.88746024485747e-13
1.55704697986577 1.93168151661759e-13
1.56208053691275 1.97730002348447e-13
1.56711409395973 2.05090587048188e-13
1.57214765100671 2.09417227135414e-13
1.57718120805369 2.16530134782906e-13
1.58221476510067 2.19249520324441e-13
1.58724832214765 2.28456054098677e-13
1.59228187919463 2.30156215500716e-13
1.59731543624161 2.37580569469426e-13
1.60234899328859 2.41248629074012e-13
1.60738255033557 2.54755410174961e-13
1.61241610738255 2.55684588256838e-13
1.61744966442953 2.61500730781038e-13
1.62248322147651 2.72323734106032e-13
1.62751677852349 2.74970687968815e-13
1.63255033557047 2.83106285332686e-13
1.63758389261745 2.92589032483557e-13
1.64261744966443 2.95796772280225e-13
1.64765100671141 3.06600152550301e-13
1.65268456375839 3.11064809256653e-13
1.65771812080537 3.21788775696776e-13
1.66275167785235 3.20686401741298e-13
1.66778523489933 3.27959905824739e-13
1.67281879194631 3.41021281078983e-13
1.67785234899329 3.44177118760065e-13
1.68288590604027 3.53565337022425e-13
1.68791946308725 3.6216507958625e-13
1.69295302013423 3.65531192534396e-13
1.69798657718121 3.69034804171126e-13
1.70302013422819 3.81983980525965e-13
1.70805369127517 3.94943051856321e-13
1.71308724832215 3.94369101077499e-13
1.71812080536913 4.05905637940205e-13
1.72315436241611 4.1506750887675e-13
1.72818791946309 4.16877956545595e-13
1.73322147651007 4.27167641031901e-13
1.73825503355705 4.43204958282549e-13
1.74328859060403 4.48801636773215e-13
1.74832214765101 4.56788955138763e-13
1.75335570469799 4.68013699341136e-13
1.75838926174497 4.71420804010676e-13
1.76342281879195 4.77992666034931e-13
1.76845637583893 4.96018661372781e-13
1.77348993288591 4.97104601043308e-13
1.77852348993289 5.12475310742245e-13
1.78355704697987 5.15409299083256e-13
1.78859060402685 5.20261405245176e-13
1.79362416107383 5.33256662990893e-13
1.79865771812081 5.45240951478644e-13
1.80369127516779 5.57743685787499e-13
1.80872483221477 5.62388893583095e-13
1.81375838926175 5.73497189757011e-13
1.81879194630872 5.81703198061084e-13
1.8238255033557 5.90056563156925e-13
1.82885906040268 6.10133178537161e-13
1.83389261744966 6.19347154299057e-13
1.83892617449664 6.24282171689535e-13
1.84395973154362 6.20940748661552e-13
1.8489932885906 6.34524369918694e-13
1.85402684563758 6.53773234057938e-13
1.85906040268456 6.62128291264322e-13
1.86409395973154 6.73840748866361e-13
1.86912751677852 6.80794393199926e-13
1.8741610738255 7.01821006356306e-13
1.87919463087248 7.10690699961298e-13
1.88422818791946 7.18435701411636e-13
1.88926174496644 7.23254140785179e-13
1.89429530201342 7.34315477377957e-13
1.8993288590604 7.56300147968714e-13
1.90436241610738 7.57788935511139e-13
1.90939597315436 7.73899853827852e-13
1.91442953020134 7.87259154646689e-13
1.91946308724832 7.9828987133413e-13
1.9244966442953 8.08437838713869e-13
1.92953020134228 8.24272102265888e-13
1.93456375838926 8.36185677782865e-13
1.93959731543624 8.47862060281097e-13
1.94463087248322 8.52977524693494e-13
1.9496644295302 8.72641761921267e-13
1.95469798657718 8.81671632322768e-13
1.95973154362416 8.89564207584998e-13
1.96476510067114 9.15477085632149e-13
1.96979865771812 9.26757574526311e-13
1.9748322147651 9.35321392612639e-13
1.97986577181208 9.51337411407423e-13
1.98489932885906 9.62528885690597e-13
1.98993288590604 9.83267607602102e-13
1.99496644295302 9.90110209588416e-13
2 1.01344718257669e-12


==> figure_data/linear_example_2_center.dat <==
1.25 7.82215677547558e-15
1.25252525252525 5.42270560483992e-15
1.2550505050505 2.80126755711167e-15
1.25757575757576 2.19351148686585e-15
1.26010101010101 5.19168243836463e-15
1.26262626262626 7.71546273350521e-15
1.26515151515152 9.12390309246904e-15
1.26767676767677 9.23145618153616e-15
1.27020202020202 7.83394427561753e-15
1.27272727272727 4.92876646362944e-15
1.27525252525253 1.13556925857313e-15
1.27777777777778 4.06018689937241e-15
1.28030303030303 9.35647494530659e-15
1.28282828282828 1.51822943002201e-14
1.28535353535354 2.03715386693655e-14
1.28787878787879 2.5293764458491e-14
1.29040404040404 2.95683601624297e-14
1.29292929292929 3.35191244707999e-14
1.29545454545455 3.61763239720635e-14
1.2979797979798 3.77046897403734e-14
1.30050505050505 3.83691323227781e-14
1.3030303030303 3.78022565378932e-14
1.30555555555556 3.65202326569271e-14
1.30808080808081 3.39052826127041e-14
1.31060606060606 3.06286349539942e-14
1.31313131313131 2.68288130848593e-14
1.31565656565657 2.24217740160485e-14
1.31818181818182 1.75412403889801e-14
1.32070707070707 1.23154630896388e-14
1.32323232323232 7.22265792456134e-15
1.32575757575758 2.47572874948555e-15
1.32828282828283 2.85825839103331e-15
1.33080808080808 6.74131604115721e-15
1.33333333333333 1.08740525036138e-14
1.33585858585859 1.38418406852533e-14
1.33838383838384 1.61054893981728e-14
1.34090909090909 1.76741810959792e-14
1.34343434343434 1.81466914440779e-14
1.3459595959596 1.76462503619895e-14
1.34848484848485 1.62728287739359e-14
1.3510101010101 1.37052432646607e-14
1.35353535353535 1.04584506068232e-14
1.35606060606061 6.46061444719306e-15
1.35858585858586 1.81938375744471e-15
1.36111111111111 5.27208788085179e-15
1.36363636363636 1.20061337108769e-14
1.36616161616162 1.92998303281124e-14
1.36868686868687 2.70108199948102e-14
1.37121212121212 3.52774977970052e-14
1.37373737373737 4.34831469476531e-14
1.37626262626263 5.2157267115031e-14
1.37878787878788 6.04759575306758e-14
1.38131313131313 6.90927428661639e-14
1.38383838383838 7.68119466835856e-14
1.38636363636364 8.40974123140729e-14
1.38888888888889 9.12775371577365e-14
1.39141414141414 9.73679971906248e-14
1.39393939393939 1.02924341973282e-13
1.39646464646465 1.07485996772642e-13
1.3989898989899 1.11127406484825e-13
1.40151515151515 1.13782083182625e-13
1.4040404040404 1.1502147574599e-13
1.40656565656566 1.15443883217429e-13
1.40909090909091 1.14788824460114e-13
1.41161616161616 1.12793934171938e-13
1.41414141414141 1.09844607817863e-13
1.41666666666667 1.05394719192838e-13
1.41919191919192 1.00410425920568e-13
1.42171717171717 9.41123598657672e-14
1.42424242424242 8.696231766943e-14
1.42676767676768 7.95284294792532e-14
1.42929292929293 7.10959166071997e-14
1.43181818181818 6.1943486285459e-14
1.43434343434343 5.26535066934585e-14
1.43686868686869 4.31522782497521e-14
1.43939393939394 3.33340225725454e-14
1.44191919191919 2.39769584913884e-14
1.44444444444444 1.45146195897494e-14
1.4469696969697 6.06930062697176e-15
1.44949494949495 2.65379028373213e-15
1.4520202020202 9.89573674217805e-15
1.45454545454545 1.61494203602121e-14
1.45707070707071 2.17595826407439e-14
1.45959595959596 2.60407922470522e-14
1.46212121212121 2.9308769345765e-14
1.46464646464646 3.09971549175203e-14
1.46717171717172 3.14537618089683e-14
1.46969696969697 3.05711290877991e-14
1.47222222222222 2.85543575894571e-14
1.47474747474747 2.52718356151223e-14
1.47727272727273 2.12246636127359e-14
1.47979797979798 1.62819779660664e-14
1.48232323232323 1.08710126927215e-14
1.48484848484848 5.21815057750806e-15
1.48737373737374 9.57860306363504e-16
1.48989898989899 4.69726644278046e-15
1.49242424242424 7.72385493751308e-15
1.4949494949495 8.30578478106695e-15
1.49747474747475 6.26075726707037e-15
1.5 4.54402992354079e-16


==> figure_data/linear_example_2_left.dat <==
0 5.62795120386485
0.00838926174496644 5.0374413938959
0.0167785234899329 4.55080913696082
0.0251677852348993 4.14511263846038
0.0335570469798658 3.80306343025782
0.0419463087248322 3.51165011401133
0.0503355704697987 3.26101829666584
0.0587248322147651 3.04363047232017
0.0671140939597315 2.85365816398788
0.075503355704698 2.68654511041682
0.0838926174496644 2.53869030920529
0.0922818791946309 2.40722036734994
0.100671140939597 2.28981925867796
0.109060402684564 2.1846073486609
0.11744966442953 2.09004603757008
0.125838926174497 2.00486868718105
0.134228187919463 1.92802725745687
0.14261744966443 1.85865052498512
0.151006711409396 1.79601208118609
0.159395973154362 1.73950604350071
0.167785234899329 1.68862592140614
0.176174496644295 1.64294969461318
0.184563758389262 1.60212603347266
0.192953020134228 1.56586110225497
0.201342281879195 1.53390301255448
0.209731543624161 1.50601939174441
0.218120805369128 1.48195718990874
0.226510067114094 1.46137208585713
0.23489932885906 1.44371183383194
0.243288590604027 1.42806318517048
0.251677852348993 1.41308416101589
0.26006711409396 1.3974221796837
0.268456375838926 1.3810921655811
0.276845637583893 1.36673857614432
0.285234899328859 1.35808366995376
0.293624161073825 1.35676446441306
0.302013422818792 1.36173581265679
0.310402684563758 1.37087700128346
0.318791946308725 1.38229660288344
0.327181208053691 1.39471690031132
0.335570469798658 1.40734514741662
0.343959731543624 1.41958872764277
0.352348993288591 1.43078320413979
0.360738255033557 1.43999535919776
0.369127516778524 1.44593510968575
0.37751677852349 1.44701614626097
0.385906040268456 1.44160451736405
0.394295302013423 1.42844095665003
0.402684563758389 1.40710129471616
0.411073825503356 1.37826692852846
0.419463087248322 1.34363105453409
0.427852348993289 1.30547080886664
0.436241610738255 1.26610586061135
0.444630872483221 1.22748575419282
0.453020134228188 1.19100462958191
0.461409395973154 1.15751260260567
0.469798657718121 1.1274324438529
0.478187919463087 1.10089879239454
0.486577181208054 1.07787990537522
0.49496644295302 1.0582592983113
0.503355704697987 1.04187585138539
0.511744966442953 1.02851134437744
0.520134228187919 1.01781695538372
0.528523489932886 1.00915131093816
0.536912751677852 1.0013231378012
0.545302013422819 0.992262448086021
0.553691275167785 0.978763183290548
0.562080536912752 0.956649577285548
0.570469798657718 0.922043572820288
0.578859060402685 0.874010605522981
0.587248322147651 0.81674126159094
0.595637583892617 0.757877742970097
0.604026845637584 0.703899094375669
0.61241610738255 0.657586837211858
0.620805369127517 0.618863386512507
0.629194630872483 0.586570354908924
0.63758389261745 0.559591423529509
0.645973154362416 0.537209319288796
0.654362416107383 0.51904666085445
0.662751677852349 0.504898691425185
0.671140939597315 0.494612743423373
0.679530201342282 0.488040617821691
0.687919463087248 0.485031241119774
0.696308724832215 0.485433215771898
0.704697986577181 0.489096395892964
0.713087248322148 0.495876418139052
0.721476510067114 0.505653518438453
0.729865771812081 0.51838255606806
0.738255033557047 0.534191926305951
0.746644295302013 0.553544765664058
0.75503355704698 0.577482970162253
0.763422818791946 0.608141214844613
0.771812080536913 0.6507188555964
0.780201342281879 0.715125706065319
0.788590604026846 0.571321158328701
0.796979865771812 0.653384080325452
0.805369127516778 0.68520716024627
0.813758389261745 0.654888445159373
0.822147651006711 0.589165518532861
0.830536912751678 0.534933708776889
0.838926174496644 0.508952891897412
0.847315436241611 0.489470677628269
0.855704697986577 0.477557666958526
0.864093959731544 0.476958413522381
0.87248322147651 0.487248870128109
0.880872483221476 0.502266326998494
0.889261744966443 0.50751177949987
0.897651006711409 0.492986542656627
0.906040268456376 0.471522855014443
0.914429530201342 0.467462094210147
0.922818791946309 0.511623962154381
0.931208053691275 0.667632718392979
0.939597315436242 1.01518412813564
0.947986577181208 0.618581991758517
0.956375838926175 0.394439538282099
0.964765100671141 0.361374598711745
0.973154362416107 0.549840160519225
0.981543624161074 0.317071366283336
0.98993288590604 0.248571398287926
0.998322147651007 0.0819578645806249
1.00671140939597 0.0113145001719277
1.01510067114094 0.00299627727349788
1.02348993288591 0.000995161548653196
1.03187919463087 0.000373275259673722
1.04026845637584 0.000151140539974205
1.04865771812081 6.4460194434851e-05
1.05704697986577 2.85189116853446e-05
1.06543624161074 1.29532789084313e-05
1.0738255033557 5.99410770296055e-06
1.08221476510067 2.80937382673963e-06
1.09060402684564 1.32724521858162e-06
1.0989932885906 6.29491306726454e-07
1.10738255033557 2.98653091473896e-07
1.11577181208054 1.41271801985144e-07
1.1241610738255 6.64338557034137e-08
1.13255033557047 3.09618356658182e-08
1.14093959731544 1.42645465239709e-08
1.1493288590604 6.47904226111458e-09
1.15771812080537 2.89538654198864e-09
1.16610738255034 1.27090696967676e-09
1.1744966442953 5.47418884581747e-10
1.18288590604027 2.31466370840413e-10
1.19127516778523 9.61269040893303e-11
1.1996644295302 3.90622669477998e-11
1.20805369127517 1.54182641801021e-11
1.21644295302013 5.76112188686654e-12
1.2248322147651 1.93851761888041e-12
1.23322147651007 5.33898725327677e-13
1.24161073825503 9.60073952816978e-14
1.25 7.82215677547558e-15


==> figure_data/linear_example_2_right.dat <==
1.5 4.54402992354079e-16
1.50335570469799 1.64966461962446e-14
1.50671140939597 4.48212094430652e-14
1.51006711409396 8.80851489780158e-14
1.51342281879195 1.51326114956052e-13
1.51677852348993 2.37747960535251e-13
1.52013422818792 3.53853269011941e-13
1.52348993288591 5.03626826541648e-13
1.52684563758389 6.94784442664676e-13
1.53020134228188 9.34012885124878e-13
1.53355704697987 1.23010647245469e-12
1.53691275167785 1.5911173643989e-12
1.54026845637584 2.02860161944756e-12
1.54362416107383 2.55113642164233e-12
1.54697986577181 3.17171869947859e-12
1.5503355704698 3.90432856597625e-12
1.55369127516779 4.764107615468e-12
1.55704697986577 5.76135217383591e-12
1.56040268456376 6.92225525103433e-12
1.56375838926175 8.25788159565012e-12
1.56711409395973 9.80126252804428e-12
1.57046979865772 1.15546086305918e-11
1.5738255033557 1.35596743865644e-11
1.57718120805369 1.58424682043523e-11
1.58053691275168 1.84193004972555e-11
1.58389261744966 2.13313882964592e-11
1.58724832214765 2.46179741975683e-11
1.59060402684564 2.82978605983342e-11
1.59395973154362 3.24267801794612e-11
1.59731543624161 3.70332573687213e-11
1.6006711409396 4.21745140562246e-11
1.60402684563758 4.78911645625758e-11
1.60738255033557 5.42471188051251e-11
1.61073825503356 6.12705027055412e-11
1.61409395973154 6.90838088001989e-11
1.61744966442953 7.76833018248186e-11
1.62080536912752 8.72093502405765e-11
1.6241610738255 9.76729451387188e-11
1.62751677852349 1.09209185269664e-10
1.63087248322148 1.21831777999443e-10
1.63422818791946 1.35696099291675e-10
1.63758389261745 1.50902057480613e-10
1.64093959731544 1.67435054319602e-10
1.64429530201342 1.85675566178845e-10
1.64765100671141 2.05480184711119e-10
1.6510067114094 2.27060626081624e-10
1.65436241610738 2.50660978062731e-10
1.65771812080537 2.76206028934179e-10
1.66107382550336 3.04005719014154e-10
1.66442953020134 3.34282774039033e-10
1.66778523489933 3.66931040789878e-10
1.67114093959732 4.02476307636933e-10
1.6744966442953 4.40746838438516e-10
1.67785234899329 4.82330615464018e-10
1.68120805369128 5.27313607977436e-10
1.68456375838926 5.75756691390858e-10
1.68791946308725 6.28044718887182e-10
1.69127516778523 6.84435350121889e-10
1.69463087248322 7.45054904931943e-10
1.69798657718121 8.1030578388736e-10
1.70134228187919 8.80635819950458e-10
1.70469798657718 9.56069073901653e-10
1.70805369127517 1.03699044618594e-09
1.71140939597315 1.12403376986619e-09
1.71476510067114 1.21737229374825e-09
1.71812080536913 1.31690229517946e-09
1.72147651006711 1.42393399822175e-09
1.7248322147651 1.53792006737922e-09
1.72818791946309 1.66010313593746e-09
1.73154362416107 1.79087997707944e-09
1.73489932885906 1.93009015372088e-09
1.73825503355705 2.07873701863348e-09
1.74161073825503 2.23680100287635e-09
1.74496644295302 2.4054710986506e-09
1.74832214765101 2.58557340851842e-09
1.75167785234899 2.77623704686754e-09
1.75503355704698 2.97971900809378e-09
1.75838926174497 3.19577029433178e-09
1.76174496644295 3.4247558126269e-09
1.76510067114094 3.66838622638302e-09
1.76845637583893 3.92680647061451e-09
1.77181208053691 4.20108275057574e-09
1.7751677852349 4.4910253334346e-09
1.77852348993289 4.79830125678876e-09
1.78187919463087 5.12379890030895e-09
1.78523489932886 5.46810988248181e-09
1.78859060402685 5.83201416695625e-09
1.79194630872483 6.21580348631156e-09
1.79530201342282 6.6229545501954e-09
1.79865771812081 7.05126623863638e-09
1.80201342281879 7.50377325312453e-09
1.80536912751678 7.98051996303957e-09
1.80872483221477 8.48436900312692e-09
1.81208053691275 9.0134676720345e-09
1.81543624161074 9.5716427567424e-09
1.81879194630872 1.01592726174106e-08
1.82214765100671 1.07770033250683e-08
1.8255033557047 1.14261173176733e-08
1.82885906040268 1.21094734378825e-08
1.83221476510067 1.28272768413811e-08
1.83557046979866 1.35802516699591e-08
1.83892617449664 1.43722484561451e-08
1.84228187919463 1.52024647800325e-08
1.84563758389262 1.60728757956441e-08
1.8489932885906 1.69862016316289e-08
1.85234899328859 1.79432014898897e-08
1.85570469798658 1.8943143338031e-08
1.85906040268456 1.99928326818509e-08
1.86241610738255 2.10922328609727e-08
1.86577181208054 2.22406872547439e-08
1.86912751677852 2.34429045350171e-08
1.87248322147651 2.46994107236525e-08
1.8758389261745 2.60108366758471e-08
1.87919463087248 2.73839035890055e-08
1.88255033557047 2.88161173605233e-08
1.88590604026846 3.03109741747293e-08
1.88926174496644 3.18729478855642e-08
1.89261744966443 3.35002693809139e-08
1.89597315436242 3.52006128059951e-08
1.8993288590604 3.69683222103278e-08
1.90268456375839 3.88139894092908e-08
1.90604026845638 4.07345258432873e-08
1.90939597315436 4.27344313153398e-08
1.91275167785235 4.48171890726523e-08
1.91610738255034 4.69886582040386e-08
1.91946308724832 4.92433470309167e-08
1.92281879194631 5.15894810530655e-08
1.9261744966443 5.40270973991345e-08
1.92953020134228 5.65665210743878e-08
1.93288590604027 5.92017749402371e-08
1.93624161073825 6.1936931167989e-08
1.93959731543624 6.47831693056144e-08
1.94295302013423 6.7734507122194e-08
1.94630872483221 7.07988940866265e-08
1.9496644295302 7.39792665811887e-08
1.95302013422819 7.72763601779378e-08
1.95637583892617 8.06968486141899e-08
1.95973154362416 8.42450703603811e-08
1.96308724832215 8.79183756990916e-08
1.96644295302013 9.1727129606398e-08
1.96979865771812 9.56724143917039e-08
1.97315436241611 9.97563578289543e-08
1.97651006711409 1.03993079324119e-07
1.97986577181208 1.0836819254883e-07
1.98322147651007 1.12901984267132e-07
1.98657718120805 1.17586510558441e-07
1.98993288590604 1.22439765876692e-07
1.99328859060403 1.27455515004131e-07
1.99664429530201 1.32642914440881e-07
2 1.37997558612187e-07


==> figure_data/parametric_delay_20.dat <==
-0.0130931860440585 -1.54700770914908e-07
-0.0178977625265937 2.3504552346859e-08
-0.124707192749142 -9.04188006437761e-08
-0.127069608608388 -1.08551663480089e-07


==> figure_data/parametric_delay_30.dat <==
-0.0165098121405932 -3.23968981708734e-12
-0.0243632551709072 -8.18624113806703e-13
-0.0537556412796229 2.5622108696012e-13
-0.0592493506419152 -8.77291897585207e-13


==> figure_data/parametric_delay_35.dat <==
-0.0307159111218598 -0.0110894252363071
-0.0208340172563318 5.96863718087336e-11
-0.0382716784327349 -3.91583766656571e-11
-0.0307159110983886 0.0110894252381434


==> figure_data/parametric_delay_50.dat <==
-0.0170355182835397 -0.0192006701562018
-0.0159134255875099 -0.0155234523365831
-0.0159118326423032 0.0155234978639731
-0.0170352576264919 0.0192006456940441


==> figure_data/parametric_delay_left_interpolation.dat <==
0.1 0
0.0951056516295154 0.0309016994374947
0.0809016994374948 0.0587785252292473
0.0587785252292473 0.0809016994374948
0.0309016994374947 0.0951056516295154
6.12323399573677e-18 0.1
-0.0309016994374947 0.0951056516295154
-0.0587785252292473 0.0809016994374948
-0.0809016994374947 0.0587785252292473
-0.0951056516295154 0.0309016994374948
-0.1 1.22464679914735e-17
-0.0951056516295154 -0.0309016994374947
-0.0809016994374948 -0.0587785252292473
-0.0587785252292473 -0.0809016994374947
-0.0309016994374948 -0.0951056516295154
-1.83697019872103e-17 -0.1
0.0309016994374947 -0.0951056516295154
0.0587785252292473 -0.0809016994374948
0.0809016994374947 -0.0587785252292473
0.0951056516295154 -0.0309016994374948


==> figure_data/parametric_delay_reference_20.dat <==
-0.245208183999167 -1.32603790324182
-0.245189376655973 -1.32616689339521
-0.244737084641267 -1.33084531402912
-0.306073884628405 -1.39811912250845
-0.232027955166137 -1.00972875736277
-0.231998042776264 -1.00989641354434
-0.231303980990363 -1.0160074668805
-0.30513555116913 -1.08727419989335
-0.214124511881935 -0.691857832273337
-0.214068403990348 -0.692097127448265
-0.21284407317803 -0.700916499729999
-0.304408559890909 -0.776539893458009
-0.186111633552103 -0.369373429784451
-0.185960006632247 -0.369791044615402
-0.183114679493345 -0.38575004262985
-0.303912198953459 -0.465889145142089
-0.127067174628 0
-0.124707037436969 0
-0.110365241029512 -0.0889488807045275
-0.303660372801671 -0.155290481498434
-0.0130936028870308 0
-0.0178978566976929 0
-0.110365241029512 0.0889488807045275
-0.303660372801671 0.155290481498434
-0.186111633552103 0.369373429784451
-0.185960006632247 0.369791044615402
-0.183114679493345 0.38575004262985
-0.303912198953459 0.465889145142089
-0.214124511881935 0.691857832273337
-0.214068403990348 0.692097127448265
-0.21284407317803 0.700916499729999
-0.304408559890909 0.776539893458009
-0.232027955166137 1.00972875736277
-0.231998042776264 1.00989641354434
-0.231303980990363 1.0160074668805
-0.30513555116913 1.08727419989335
-0.245208183999167 1.32603790324182
-0.245189376655973 1.32616689339521
-0.244737084641267 1.33084531402912
-0.306073884628405 1.39811912250845
-0.255641094078673 1.64161488788092
-0.255628085322609 1.64171968353395
-0.255307546337124 1.64551039109287
-0.3072004534737 1.70909634287485


==> figure_data/parametric_delay_reference_30.dat <==
-0.149886786634175 -0.884526256992084
-0.149869998300737 -0.884655734591463
-0.149605727528023 -0.889351548998907
-0.203901544711864 -0.935551891403088
-0.141059043974506 -0.673804251083988
-0.141032548817904 -0.673972906981385
-0.140660640941693 -0.680114553411778
-0.203620990175545 -0.727621355768613
-0.12902730126151 -0.462170753096043
-0.128978197073546 -0.46241270608514
-0.128429670804235 -0.471290196589405
-0.203407484982644 -0.519713122805968
-0.110004133748606 -0.247888754812825
-0.109874470867836 -0.248319079879825
-0.109245008852931 -0.264305630990787
-0.203263639999777 -0.311821223592657
-0.0592493506384 0
-0.053755641279645 0
-0.0740082115356486 -0.0737597953356729
-0.203191257398765 -0.103939291037163
-0.0165098121417841 0
-0.0243632551707765 0
-0.0740082115356486 0.0737597953356729
-0.203191257398765 0.103939291037163
-0.110004133748606 0.247888754812825
-0.109874470867836 0.248319079879825
-0.109245008852931 0.264305630990787
-0.203263639999777 0.311821223592657
-0.12902730126151 0.462170753096043
-0.128978197073546 0.46241270608514
-0.128429670804235 0.471290196589405
-0.203407484982644 0.519713122805968
-0.141059043974506 0.673804251083988
-0.141032548817904 0.673972906981385
-0.140660640941693 0.680114553411778
-0.203620990175545 0.727621355768613
-0.149886786634175 0.884526256992084
-0.149869998300737 0.884655734591463
-0.149605727528023 0.889351548998907
-0.203901544711864 0.935551891403088
-0.156863492231931 1.09481675312118
-0.156851815215601 1.09492182459527
-0.156654406260345 1.09872331825376
-0.204245831199059 1.14351017484517


==> figure_data/parametric_delay_reference_35.dat <==
-0.124049002322721 -0.758329145659797
-0.124032997443585 -0.758458794181529
-0.123854353091476 -0.763156659612342
-0.17479243919957 -0.802757583913175
-0.116470195011308 -0.577759866639336
-0.116445030992332 -0.577928870384976
-0.1162195189959 -0.584071304663326
-0.174615853742349 -0.624350793844769
-0.106128952329489 -0.396452535061038
-0.106082600995364 -0.396695401306889
-0.105838100125381 -0.40555990702837
-0.174481988579795 -0.445956053606911
-0.0897226777660028 -0.213021145192626
-0.08960194353282 -0.213455722110472
-0.0899043050938635 -0.229244424926897
-0.174392053516129 -0.267570079856092
-0.0382716784570167 0
-0.0307159111103022 -0.0110894252303663
-0.0638726168973362 -0.0669578568069078
-0.174346875931591 -0.0891894312589336
-0.0208340172406767 0
-0.0307159111103022 0.0110894252303663
-0.0638726168973362 0.0669578568069078
-0.174346875931591 0.0891894312589336
-0.0897226777660028 0.213021145192626
-0.08960194353282 0.213455722110472
-0.0899043050938635 0.229244424926897
-0.174392053516129 0.267570079856092
-0.106128952329489 0.396452535061038
-0.106082600995364 0.396695401306889
-0.105838100125381 0.40555990702837
-0.174481988579795 0.445956053606911
-0.116470195011308 0.577759866639336
-0.116445030992332 0.577928870384976
-0.1162195189959 0.584071304663326
-0.174615853742349 0.624350793844769
-0.124049002322721 0.758329145659797
-0.124032997443585 0.758458794181529
-0.123854353091476 0.763156659612342
-0.17479243919957 0.802757583913175
-0.130035448367383 0.938547261696563
-0.130024287065419 0.938652430412545
-0.129882975665558 0.942455725801249
-0.175010188059978 0.981179495856825


==> figure_data/parametric_delay_reference_50.dat <==
-0.0796691512993596 -0.531096462748272
-0.0796549999056366 -0.531226475683937
-0.0797124067272066 -0.535910721448098
-0.122423963256198 -0.563007804305317
-0.0743460245881185 -0.404778901865787
-0.0743240192916163 -0.404948640038033
-0.0744979029185982 -0.4110509175144
-0.122363663597841 -0.43789109891276
-0.0670658491948367 -0.27801598059942
-0.0670260748446818 -0.278260742347689
-0.0675858990326117 -0.286970232493979
-0.122318201488669 -0.312777275509928
-0.0554384006034875 -0.150011490455663
-0.0553394959321563 -0.150454508006219
-0.0578051161963583 -0.165232219306847
-0.122287779368879 -0.187665529212315
-0.0159128768302671 -0.0155228758075402
-0.0170354337921271 -0.019200537886169
-0.0456883188695029 -0.0517345034866777
-0.122272533889428 -0.0625550366776436
-0.0159128768302671 0.0155228758075402
-0.0170354337921271 0.019200537886169
-0.0456883188695029 0.0517345034866777
-0.122272533889428 0.0625550366776436
-0.0554384006034875 0.150011490455663
-0.0553394959321563 0.150454508006219
-0.0578051161963583 0.165232219306847
-0.122287779368879 0.187665529212315
-0.0670658491948367 0.27801598059942
-0.0670260748446818 0.278260742347689
-0.0675858990326117 0.286970232493979
-0.122318201488669 0.312777275509928
-0.0743460245881185 0.404778901865787
-0.0743240192916163 0.404948640038033
-0.0744979029185982 0.4110509175144
-0.122363663597841 0.43789109891276
-0.0796691512993596 0.531096462748272
-0.0796549999056366 0.531226475683937
-0.0797124067272066 0.535910721448098
-0.122423963256198 0.563007804305317
-0.0838691958809572 0.657198850273425
-0.083859252658842 0.657304227675557
-0.083873272065224 0.66110220584891
-0.122498835190095 0.688128171302389


==> figure_data/parametric_delay_right_interpolation.dat <==
0.0987688340595138 0.0156434465040231
0.0891006524188368 0.0453990499739547
0.0707106781186548 0.0707106781186548
0.0453990499739547 0.0891006524188368
0.0156434465040231 0.0987688340595138
-0.0156434465040231 0.0987688340595138
-0.0453990499739547 0.0891006524188368
-0.0707106781186548 0.0707106781186548
-0.0891006524188368 0.0453990499739547
-0.0987688340595138 0.0156434465040231
-0.0987688340595138 -0.0156434465040231
-0.0891006524188368 -0.0453990499739547
-0.0707106781186548 -0.0707106781186548
-0.0453990499739547 -0.0891006524188368
-0.0156434465040231 -0.0987688340595138
0.0156434465040231 -0.0987688340595138
0.0453990499739547 -0.0891006524188368
0.0707106781186547 -0.0707106781186548
0.0891006524188368 -0.0453990499739547
0.0987688340595138 -0.0156434465040231


==> figure_data/parametric_wave_coalesce.dat <==
-1.59375847691505 -1.59375847685756 -2.56745946156917 -2.56745946158556 6.27363430750811 -6.27363430752471 1.92249510139114 -1.92249510133402
-1.59677266973015 -1.59677266968104 -2.57208113925931 -2.57208113927191 6.27356083277487 -6.27356083278899 1.91661573261978 -1.91661573257057
-1.59978880300514 -1.59978880296344 -2.57670406603734 -2.57670406604695 6.27348688294147 -6.27348688295338 1.91070556356166 -1.9107055635195
-1.60280688183591 -1.60280688180078 -2.58132824124201 -2.58132824124933 6.27341245536207 -6.27341245537201 1.90476429780828 -1.90476429777239
-1.60582691132839 -1.60582691129903 -2.58595366420252 -2.58595366420811 6.27333754737714 -6.27333754738531 1.89879163374112 -1.89879163371077
-1.60884889659847 -1.60884889657417 -2.5905803342385 -2.59058033424285 6.27326215631328 -6.27326215631992 1.89278726440013 -1.89278726437467
-1.61187284277212 -1.61187284275223 -2.59520825066008 -2.59520825066361 6.27318627948331 -6.27318627948855 1.88675087734803 -1.88675087732687
-1.6148987549853 -1.61489875496924 -2.59983741276791 -2.59983741277095 6.27310991418604 -6.27310991419008 1.88068215452998 -1.88068215451258
-1.61792663838409 -1.61792663837131 -2.60446781985316 -2.60446781985596 6.27303305770629 -6.27303305770929 1.87458077212869 -1.87458077211456
-1.62095649812457 -1.6209564981146 -2.60909947119757 -2.60909947120035 6.27295570731481 -6.2729557073169 1.86844640041458 -1.86844640040326
-1.62398833937295 -1.62398833936538 -2.61373236607348 -2.6137323660764 6.27287786026818 -6.27287786026949 1.8622787035909 -1.862278703582
-1.62702216730554 -1.62702216729997 -2.61836650374384 -2.61836650374699 6.27279951380873 -6.27279951380938 1.85607733963363 -1.8560773396268
-1.63005798710875 -1.63005798710485 -2.62300188346222 -2.6230018834657 6.2727206651645 -6.27272066516459 1.8498419601258 -1.84984196012072
-1.63309580397911 -1.6330958039766 -2.62763850447293 -2.62763850447677 6.27264131154911 -6.27264131154876 1.8435722100861 -1.84357221008249
-1.63613562312331 -1.63613562312191 -2.6322763660109 -2.63227636601511 6.27256145016174 -6.27256145016104 1.83726772779156 -1.83726772778915
-1.63917744975821 -1.63917744975767 -2.63691546730184 -2.63691546730642 6.27248107818707 -6.27248107818607 1.8309281445939 -1.83092814459248
-1.64222128911077 -1.64222128911091 -2.64155580756221 -2.64155580756712 6.27240019279508 -6.27240019279387 1.82455308472948 -1.82455308472884
-1.64526714641821 -1.64526714641886 -2.64619738599924 -2.64619738600443 6.27231879114112 -6.27231879113977 1.81814216512238 -1.81814216512235
-1.64831502692792 -1.64831502692892 -2.65084020181098 -2.65084020181639 6.27223687036576 -6.27223687036431 1.81169499518045 -1.81169499518088
-1.65136493589746 -1.65136493589869 -2.6554842541863 -2.65548425419187 6.27215442759472 -6.27215442759322 1.80521117658388 -1.80521117658465
-1.65441687859467 -1.65441687859601 -2.66012954230499 -2.66012954231064 6.27207145993876 -6.27207145993728 1.79869030306617 -1.79869030306716
-1.65747086029757 -1.65747086029895 -2.66477606533767 -2.66477606534333 6.27198796449371 -6.27198796449225 1.79213196018682 -1.79213196018794
-1.66052688629447 -1.6605268862958 -2.66942382244596 -2.66942382245154 6.27190393834023 -6.27190393833885 1.78553572509576 -1.78553572509693
-1.66358496188389 -1.66358496188513 -2.67407281278237 -2.67407281278779 6.27181937854389 -6.2718193785426 1.77890116628879 -1.77890116628995
-1.66664509237469 -1.66664509237577 -2.67872303549044 -2.67872303549563 6.27173428215498 -6.27173428215381 1.7722278433539 -1.77222784335499
-1.66970728308591 -1.66970728308683 -2.6833744897047 -2.68337448970958 6.27164864620847 -6.27164864620743 1.76551530670777 -1.76551530670876
-1.672771539347 -1.6727715393477 -2.68802717455073 -2.68802717455523 6.27156246772393 -6.27156246772303 1.75876309732223 -1.75876309732308
-1.67583786649761 -1.67583786649811 -2.6926810891452 -2.69268108914926 6.27147574370546 -6.27147574370473 1.75197074644008 -1.75197074644077
-1.67890626988778 -1.67890626988806 -2.69733623259587 -2.69733623259942 6.27138847114157 -6.27138847114101 1.74513777527976 -1.74513777528026
-1.68197675487784 -1.68197675487789 -2.70199260400163 -2.70199260400462 6.27130064700512 -6.27130064700474 1.73826369472832 -1.73826369472863
-1.68504932683846 -1.68504932683829 -2.70665020245253 -2.70665020245492 6.2712122682533 -6.27121226825307 1.73134800502224 -1.73134800502237
-1.68812399115068 -1.6881239911503 -2.71130902702986 -2.7113090270316 6.27112333182738 -6.27112333182734 1.72439019541535 -1.72439019541529
-1.69120075320588 -1.6912007532053 -2.71596907680606 -2.71596907680712 6.27103383465284 -6.27103383465296 1.71738974383326 -1.71738974383301
-1.69427961840581 -1.69427961840505 -2.72063035084489 -2.72063035084525 6.27094377363911 -6.27094377363942 1.71034611651366 -1.71034611651323
-1.6973605921626 -1.69736059216168 -2.72529284820135 -2.72529284820101 6.27085314567961 -6.27085314568007 1.70325876763176 -1.70325876763117
-1.7004436798988 -1.70044367989772 -2.72995656792181 -2.72995656792073 6.27076194765156 -6.27076194765217 1.69612713891007 -1.69612713890933
-1.7035288870473 -1.7035288870461 -2.73462150904394 -2.73462150904214 6.27067017641597 -6.27067017641674 1.68895065921176 -1.68895065921089
-1.70661621905145 -1.70661621905014 -2.73928767059681 -2.73928767059429 6.27057782881755 -6.27057782881847 1.68172874411674 -1.68172874411574
-1.70970568136499 -1.7097056813636 -2.74395505160091 -2.74395505159768 6.2704849016846 -6.27048490168564 1.67446079547948 -1.67446079547839
-1.71279727945212 -1.71279727945066 -2.74862365106815 -2.74862365106424 6.27039139182891 -6.27039139183006 1.66714620096778 -1.6671462009666
-1.71589101878742 -1.71589101878592 -2.75329346800194 -2.75329346799737 6.2702972960457 -6.27029729604697 1.65978433358119 -1.65978433357995
-1.71898690485596 -1.71898690485444 -2.75796450139718 -2.75796450139198 6.27020261111354 -6.27020261111491 1.65237455114831 -1.65237455114701
-1.72208494315326 -1.72208494315174 -2.76263675024032 -2.76263675023453 6.27010733379425 -6.27010733379571 1.64491619580149 -1.64491619580017
-1.72518513918528 -1.72518513918377 -2.76731021350937 -2.76731021350302 6.27001146083282 -6.27001146083434 1.63740859342796 -1.63740859342662
-1.72828749846846 -1.72828749846699 -2.77198489017396 -2.7719848901671 6.26991498895727 -6.26991498895887 1.62985105309588 -1.62985105309455
-1.73139202652972 -1.73139202652828 -2.77666077919531 -2.776660779188 6.26981791487867 -6.2698179148803 1.62224286645399 -1.62224286645268
-1.73449872890645 -1.73449872890507 -2.78133787952639 -2.78133787951867 6.26972023529092 -6.26972023529259 1.61458330710335 -1.61458330710207
-1.73760761114653 -1.73760761114523 -2.78601619011179 -2.78601619010373 6.26962194687076 -6.26962194687248 1.60687162993953 -1.60687162993829
-1.74071867880837 -1.74071867880714 -2.7906957098879 -2.79069570987952 6.26952304627768 -6.26952304627941 1.59910707046356 -1.59910707046237
-1.74383193746085 -1.74383193745971 -2.7953764377828 -2.79537643777419 6.26942353015375 -6.26942353015549 1.59128884405984 -1.59128884405872
-1.74694739268337 -1.74694739268232 -2.80005837271644 -2.80005837270766 6.26932339512356 -6.26932339512531 1.58341614523894 -1.58341614523789
-1.75006505006584 -1.75006505006489 -2.80474151360059 -2.80474151359167 6.26922263779423 -6.26922263779594 1.57548814684325 -1.57548814684229
-1.7531849152087 -1.75318491520787 -2.80942585933884 -2.80942585932987 6.26912125475512 -6.26912125475682 1.56750399921332 -1.56750399921246
-1.75630699372294 -1.7563069937222 -2.81411140882675 -2.81411140881777 6.26901924257793 -6.26901924257959 1.55946282931226 -1.55946282931149
-1.75943129123003 -1.75943129122941 -2.81879816095175 -2.81879816094282 6.2689165978165 -6.26891659781812 1.55136373980576 -1.55136373980508
-1.76255781336204 -1.76255781336152 -2.82348611459328 -2.82348611458446 6.26881331700675 -6.26881331700833 1.5432058080949 -1.54320580809432
-1.76568656576153 -1.76568656576112 -2.82817526862277 -2.8281752686141 6.26870939666658 -6.26870939666811 1.53498808529879 -1.53498808529832
-1.76881755408164 -1.76881755408133 -2.83286562190367 -2.83286562189521 6.26860483329578 -6.26860483329725 1.52670959518367 -1.5267095951833
-1.77195078398604 -1.77195078398584 -2.83755717329152 -2.83755717328332 6.26849962337593 -6.26849962337733 1.5183693330352 -1.51836933303493
-1.77508626114899 -1.77508626114888 -2.84224992163395 -2.84224992162607 6.2683937633703 -6.26839376337163 1.50996626446999 -1.50996626446982
-1.77822399125525 -1.77822399125524 -2.84694386577074 -2.84694386576321 6.26828724972377 -6.26828724972503 1.50149932418252 -1.50149932418245
-1.78136398000022 -1.78136398000029 -2.85163900453384 -2.85163900452669 6.26818007886274 -6.26818007886392 1.49296741462294 -1.49296741462296
-1.7845062330898 -1.78450623308994 -2.8563353367474 -2.85633533674068 6.26807224719499 -6.26807224719608 1.48436940460105 -1.48436940460116
-1.78765075624048 -1.7876507562407 -2.86103286122781 -2.86103286122155 6.26796375110966 -6.26796375111065 1.4757041278115 -1.47570412781169
-1.79079755517932 -1.79079755517962 -2.86573157678375 -2.86573157677798 6.26785458697704 -6.26785458697795 1.46697038127445 -1.46697038127472
-1.79394663564398 -1.79394663564433 -2.87043148221621 -2.87043148221094 6.26774475114859 -6.26774475114943 1.45816692368592 -1.45816692368626
-1.79709800338265 -1.79709800338305 -2.87513257631851 -2.87513257631378 6.2676342399568 -6.26763423995754 1.44929247367125 -1.44929247367165
-1.8002516641541 -1.80025166415455 -2.87983485787638 -2.87983485787219 6.26752304971503 -6.26752304971569 1.44034570793447 -1.44034570793493
-1.80340762372774 -1.80340762372821 -2.88453832566794 -2.88453832566432 6.26741117671752 -6.26741117671807 1.43132525929625 -1.43132525929677
-1.80656588788346 -1.80656588788396 -2.88924297846378 -2.88924297846072 6.26729861723918 -6.26729861723965 1.4222297146117 -1.42222971461225
-1.8097264624118 -1.80972646241233 -2.89394881502696 -2.89394881502449 6.26718536753559 -6.26718536753597 1.41305761255913 -1.41305761255972
-1.81288935311386 -1.81288935311439 -2.89865583411311 -2.8986558341112 6.26707142384283 -6.26707142384312 1.40380744128988 -1.4038074412905
-1.81605456580131 -1.81605456580184 -2.90336403447036 -2.90336403446902 6.26695678237741 -6.26695678237762 1.39447763592817 -1.39447763592881
-1.81922210629639 -1.81922210629693 -2.90807341483947 -2.90807341483869 6.26684143933615 -6.26684143933626 1.38506657590932 -1.38506657590997
-1.82239198043195 -1.82239198043247 -2.91278397395382 -2.9127839739536 6.26672539089609 -6.26672539089612 1.37557258214328 -1.37557258214393
-1.82556419405137 -1.82556419405188 -2.91749571053948 -2.91749571053979 6.2666086332144 -6.26660863321436 1.36599391398908 -1.36599391398973
-1.82873875300864 -1.82873875300914 -2.92220862331519 -2.92220862331602 6.26649116242826 -6.26649116242815 1.35632876602494 -1.35632876602558
-1.83191566316832 -1.83191566316879 -2.92692271099245 -2.92692271099377 6.26637297465476 -6.26637297465458 1.34657526459638 -1.34657526459701
-1.83509493040551 -1.83509493040595 -2.93163797227553 -2.93163797227733 6.2662540659908 -6.26625406599055 1.33673146412387 -1.33673146412448
-1.83827656060591 -1.83827656060632 -2.93635440586152 -2.93635440586376 6.26613443251295 -6.26613443251265 1.32679534314878 -1.32679534314936
-1.84146055966576 -1.84146055966613 -2.94107201044036 -2.94107201044301 6.26601407027744 -6.26601407027707 1.31676480009491 -1.31676480009546
-1.84464693349187 -1.84464693349221 -2.94579078469485 -2.94579078469789 6.26589297531993 -6.26589297531952 1.3066376487199 -1.30663764872042
-1.84783568800162 -1.84783568800192 -2.95051072730076 -2.95051072730415 6.26577114365551 -6.26577114365506 1.29641161322854 -1.29641161322902
-1.85102682912291 -1.85102682912317 -2.95523183692677 -2.95523183693047 6.26564857127854 -6.26564857127804 1.28608432301642 -1.28608432301686
-1.85422036279421 -1.85422036279444 -2.95995411223459 -2.95995411223856 6.26552525416255 -6.26552525416201 1.2756533070095 -1.27565330700989
-1.85741629496455 -1.85741629496472 -2.96467755187895 -2.96467755188315 6.26540118826012 -6.26540118825955 1.26511598756047 -1.26511598756082
-1.86061463159345 -1.86061463159359 -2.96940215450765 -2.96940215451205 6.26527636950282 -6.26527636950223 1.25446967385922 -1.25446967385952
-1.86381537865101 -1.8638153786511 -2.97412791876159 -2.97412791876615 6.26515079380107 -6.26515079380044 1.24371155480877 -1.24371155480901
-1.86701854211781 -1.86701854211787 -2.97885484327484 -2.97885484327951 6.26502445704399 -6.26502445704335 1.2328386913129 -1.2328386913131
-1.870224127985 -1.87022412798503 -2.98358292667462 -2.98358292667937 6.2648973550994 -6.26489735509874 1.22184800791491 -1.22184800791506
-1.8734321422542 -1.87343214225418 -2.9883121675814 -2.98831216758618 6.26476948381359 -6.26476948381292 1.21073628371939 -1.21073628371948
-1.87664259093754 -1.8766425909375 -2.99304256460888 -2.99304256461365 6.26464083901126 -6.2646408390106 1.19950014252027 -1.19950014252032
-1.87985548005768 -1.8798554800576 -2.99777411636406 -2.99777411636879 6.26451141649549 -6.26451141649483 1.1881360420488 -1.1881360420488
-1.88307081564772 -1.88307081564763 -3.0025068214473 -3.00250682145192 6.26438121204746 -6.26438121204681 1.17664026224323 -1.17664026224318
-1.88628860375128 -1.88628860375116 -3.00724067845227 -3.00724067845677 6.26425022142648 -6.26425022142582 1.16500889242933 -1.16500889242924
-1.88950885042243 -1.88950885042229 -3.01197568596611 -3.01197568597045 6.26411844036981 -6.26411844036918 1.15323781728521 -1.15323781728508
-1.8927315617257 -1.89273156172554 -3.01671184256938 -3.01671184257351 6.26398586459259 -6.26398586459197 1.14132270144656 -1.14132270144639
-1.89595674373608 -1.89595674373591 -3.0214491468361 -3.02144914684 6.26385248978766 -6.26385248978707 1.12925897258748 -1.12925897258727
-1.89918440253899 -1.89918440253881 -3.02618759733384 -3.02618759733747 6.26371831162556 -6.26371831162499 1.11704180278829 -1.11704180278805
-1.90241454423031 -1.90241454423011 -3.03092719262372 -3.03092719262706 6.26358332575427 -6.26358332575373 1.10466608797303 -1.10466608797276
-1.90564717491628 -1.90564717491609 -3.03566793126046 -3.03566793126348 6.26344752779922 -6.26344752779872 1.09212642516655 -1.09212642516626
-1.9088823007136 -1.90888230071341 -3.04040981179241 -3.04040981179507 6.2633109133631 -6.26331091336263 1.07941708728126 -1.07941708728095
-1.91211992774933 -1.91211992774915 -3.04515283276159 -3.04515283276388 6.26317347802578 -6.26317347802535 1.06653199509742 -1.0665319950971
-1.91536006216095 -1.91536006216077 -3.04989699270374 -3.04989699270562 6.26303521734419 -6.26303521734381 1.05346468604503 -1.05346468604468
-1.91860271009625 -1.91860271009609 -3.05464229014833 -3.0546422901498 6.26289612685221 -6.26289612685186 1.04020827932918 -1.04020827932883
-1.92184787771343 -1.92184787771328 -3.05938872361864 -3.05938872361969 6.2627562020605 -6.2627562020602 1.02675543686097 -1.02675543686062
-1.925095571181 -1.92509557118086 -3.06413629163178 -3.06413629163238 6.26261543845647 -6.26261543845622 1.01309831936007 -1.01309831935972
-1.92834579667779 -1.92834579667768 -3.0688849926987 -3.06888499269885 6.26247383150407 -6.26247383150387 0.999228536878235 -0.999228536877888
-1.93159856039296 -1.93159856039287 -3.07363482532427 -3.07363482532396 6.26233137664375 -6.2623313766436 0.985137092851583 -0.985137092851245
-1.93485386852596 -1.93485386852588 -3.07838578800729 -3.07838578800652 6.26218806929232 -6.26218806929222 0.970814320615121 -0.970814320614794
-1.93811172728649 -1.93811172728644 -3.08313787924056 -3.08313787923932 6.26204390484276 -6.26204390484273 0.956249811099169 -0.956249811098856
-1.94137214289455 -1.94137214289452 -3.08789109751088 -3.08789109750919 6.26189887866424 -6.26189887866424 0.941432330161827 -0.941432330161532
-1.94463512158035 -1.94463512158035 -3.09264544129912 -3.09264544129696 6.26175298610184 -6.2617529861019 0.926349723680672 -0.926349723680398
-1.94790066958435 -1.94790066958437 -3.09740090908023 -3.09740090907763 6.26160622247657 -6.26160622247667 0.910988808111385 -0.910988808111136
-1.9511687931572 -1.95116879315725 -3.10215749932333 -3.10215749932026 6.26145858308512 -6.26145858308528 0.895335243695459 -0.895335243695233
-1.95443949855975 -1.95443949855982 -3.10691521049165 -3.10691521048816 6.26131006319986 -6.26131006320009 0.879373386829685 -0.87937338682949
-1.957712792063 -1.9577127920631 -3.11167404104271 -3.11167404103879 6.26116065806865 -6.26116065806892 0.863086117249748 -0.863086117249578
-1.96098867994813 -1.96098867994825 -3.11643398942823 -3.11643398942391 6.26101036291472 -6.26101036291503 0.846454634565573 -0.84645463456544
-1.96426716850642 -1.96426716850655 -3.12119505409422 -3.12119505408952 6.26085917293653 -6.26085917293689 0.829458217227784 -0.82945821722768
-1.96754826403925 -1.96754826403939 -3.12595723348106 -3.12595723347599 6.26070708330772 -6.26070708330811 0.812073935077452 -0.812073935077378
-1.97083197285812 -1.97083197285828 -3.13072052602345 -3.13072052601804 6.26055408917688 -6.26055408917733 0.794276304057763 -0.794276304057724
-1.97411830128457 -1.97411830128474 -3.13548493015054 -3.13548493014481 6.26040018566754 -6.26040018566802 0.776036868186706 -0.776036868186699
-1.97740725565016 -1.97740725565034 -3.14025044428591 -3.14025044427987 6.26024536787793 -6.26024536787845 0.757323689128057 -0.757323689128085
-1.98069884229651 -1.98069884229669 -3.1450170668476 -3.1450170668413 6.26008963088097 -6.26008963088151 0.738100717087368 -0.738100717087426
-1.98399306757519 -1.98399306757538 -3.14978479624822 -3.14978479624166 6.259932969724 -6.25993296972458 0.718327007443926 -0.718327007444003
-1.98728993784777 -1.98728993784795 -3.15455363089491 -3.15455363088814 6.25977537942881 -6.25977537942942 0.697955734180748 -0.697955734180861
-1.99058945948573 -1.99058945948591 -3.15932356918942 -3.15932356918246 6.2596168549914 -6.25961685499203 0.676932931690341 -0.676932931690482
-1.99389163887051 -1.99389163887068 -3.16409460952817 -3.16409460952103 6.25945739138191 -6.25945739138255 0.655195867508388 -0.65519586750855
-1.99719648239338 -1.99719648239354 -3.16886675030221 -3.16886675029495 6.25929698354444 -6.2592969835451 0.632670904292074 -0.63267090429226
-2.00050399645552 -2.00050399645568 -3.17363998989737 -3.17363998988998 6.259135626397 -6.25913562639767 0.609270640193086 -0.609270640193287
-2.00381418746794 -2.00381418746808 -3.17841432669419 -3.17841432668671 6.25897331483127 -6.25897331483196 0.584890005446476 -0.584890005446694
-2.00712706185143 -2.00712706185154 -3.18318975906803 -3.18318975906048 6.25881004371261 -6.2588100437133 0.559400807764004 -0.559400807764236
-2.01044262603657 -2.01044262603666 -3.18796628538909 -3.1879662853815 6.25864580787978 -6.25864580788046 0.53264389891153 -0.532643898911775
-2.01376088646369 -2.01376088646376 -3.19274390402247 -3.19274390401483 6.25848060214491 -6.25848060214559 0.50441755601023 -0.504417556010478
-2.01708184958284 -2.01708184958288 -3.19752261332814 -3.19752261332046 6.25831442129336 -6.25831442129402 0.474459567819586 -0.47445956781984
-2.02040552185375 -2.02040552185376 -3.20230241166105 -3.20230241165335 6.25814726008351 -6.25814726008418 0.442418274574323 -0.44241827457458
-2.02373190974579 -2.02373190974578 -3.20708329737118 -3.20708329736341 6.25797911324676 -6.2579791132474 0.407802881344914 -0.407802881345166
-2.02706101973799 -2.02706101973795 -3.2118652688035 -3.21186526879562 6.25780997548725 -6.25780997548787 0.369891385867953 -0.369891385868201
-2.03039285831893 -2.03039285831886 -3.2166483242981 -3.21664832428999 6.25763984148185 -6.25763984148246 0.327541213393682 -0.327541213393918
-2.03372743198676 -2.03372743198666 -3.22143246219021 -3.22143246218165 6.25746870587996 -6.25746870588053 0.2787364210234 -0.278736421023627
-2.03706474724915 -2.03706474724903 -3.22621768081033 -3.22621768080072 6.25729656330335 -6.2572965633039 0.219207322448697 -0.219207322448915
-2.04040481062327 -2.04040481062311 -3.23100397848514 -3.23100397847154 6.25712340834613 -6.25712340834664 0.135487250607031 -0.135487250607227
-2.0437476286357 -2.04374762863552 -3.34252090770015 -3.12906179935009 6.25694923557451 -6.25694923557497 7.26905899557036e-12 -7.44725268522451e-12
-2.04709320782247 -2.04709320782227 -3.44353830456295 -3.03762130396084 6.25677403952668 -6.25677403952711 3.12528888051911e-12 -3.28326487947309e-12
-2.05044155472898 -2.05044155472875 -3.51191406216552 -2.97882459583444 6.25659781471274 -6.25659781471314 1.8820918889324e-12 -2.01933380270623e-12
-2.05379267590995 -2.05379267590971 -3.56789101983627 -2.93242883225584 6.25642055561451 -6.25642055561487 1.1797823925516e-12 -1.29134339132429e-12
-2.05714657792941 -2.05714657792915 -3.61677065997445 -2.8931325274299 6.2562422566854 -6.2562422566857 7.06347353983015e-13 -7.93310569709531e-13
-2.06050326736065 -2.06050326736038 -3.66090026662279 -2.8585883939089 6.25606291235024 -6.2560629123505 3.46586074265528e-13 -4.16329756300354e-13
-2.06386275078618 -2.0638627507859 -3.70156469815962 -2.82751156990042 6.25588251700522 -6.25588251700543 8.97929546526177e-14 -1.27492762424463e-13
-2.06722503479769 -2.06722503479741 -3.73955790498923 -2.79910810157711 6.25570106501768 -6.25570106501785 -1.24312297708395e-13 1.06298906786018e-13
-2.07059012599599 -2.07059012599571 -3.77541112279483 -2.7728467498238 6.25551855072601 -6.25551855072614 -2.89673948603848e-13 2.96963750165045e-13
-2.07395803099101 -2.07395803099073 -3.80950048645927 -2.74835137631684 6.25533496843949 -6.25533496843956 -4.26899177981994e-13 4.54240303296371e-13
-2.0773287564017 -2.07732875640143 -3.84210384487746 -2.72534412871177 6.25515031243814 -6.25515031243817 -5.21378122049209e-13 5.71523480378042e-13
-2.08070230885605 -2.0807023088558 -3.87343333013632 -2.70361287146346 6.25496457697262 -6.25496457697262 -6.06061309612931e-13 6.71575298484614e-13
-2.08407869499099 -2.08407869499075 -3.90365524152127 -2.68299130181964 6.25477775626407 -6.25477775626402 -6.5836333574698e-13 7.44956499136534e-13
-2.08745792145237 -2.08745792145216 -3.93290280578477 -2.66334618955259 6.25458984450393 -6.25458984450384 -6.87847288612653e-13 7.92072365113668e-13
-2.0908399948949 -2.09083999489472 -3.96128470462976 -2.64456884947556 6.25440083585384 -6.25440083585372 -7.17138107950502e-13 8.26173623525191e-13
-2.09422492198214 -2.09422492198199 -3.98889096843998 -2.6265692477127 6.2542107244455 -6.25421072444534 -7.23020388937126e-13 8.42266568173029e-13
-2.0976127093864 -2.09761270938628 -4.01579716696995 -2.60927181100911 6.25401950438051 -6.25401950438031 -7.21005094843067e-13 8.44004352928245e-13
-2.10100336378872 -2.10100336378864 -4.04206746234143 -2.59261237373443 6.2538271697302 -6.25382716972999 -7.06394360078365e-13 8.26922085651914e-13
-2.10439689187883 -2.10439689187879 -4.0677568804528 -2.57653590647355 6.25363371453556 -6.25363371453534 -6.82707491578527e-13 8.02189053545576e-13
-2.10779330035506 -2.10779330035505 -4.09291303223679 -2.56099479476899 6.25343913280703 -6.25343913280679 -6.55870622197827e-13 7.66449924123433e-13
-2.11119259592433 -2.11119259592436 -4.11757743933121 -2.5459475134502 6.25324341852436 -6.25324341852412 -6.24901057335495e-13 7.24064135313441e-13
-2.11459478530207 -2.11459478530214 -4.14178656989195 -2.53135759082067 6.25304656563651 -6.25304656563626 -5.78472180149484e-13 6.68442812151094e-13
-2.1179998752122 -2.11799987521231 -4.16557265842366 -2.51719278882733 6.25284856806145 -6.2528485680612 -5.38871540527085e-13 6.07137299075213e-13
-2.12140787238703 -2.12140787238718 -4.18896436223453 -2.50342444660584 6.25264941968604 -6.2526494196858 -4.94158051408681e-13 5.43261925401109e-13
-2.12481878356724 -2.12481878356743 -4.2119872926192 -2.49002694929774 6.25244911436588 -6.25244911436567 -4.48917954449568e-13 4.72172000753559e-13
-2.12823261550183 -2.12823261550204 -4.23466444879781 -2.4769772941115 6.25224764592519 -6.25224764592499 -4.12461775027623e-13 4.04183911789682e-13
-2.131649374948 -2.13164937494823 -4.25701657551729 -2.46425473272132 6.25204500815658 -6.25204500815641 -3.68636613867286e-13 3.32125745199704e-13
-2.13506906867119 -2.13506906867144 -4.27906246010887 -2.45184047420965 6.25184119482101 -6.25184119482088 -3.26463337855632e-13 2.57588522205749e-13
-2.13849170344494 -2.13849170344519 -4.30081918107413 -2.43971743648126 6.25163619964756 -6.25163619964747 -2.8819682459229e-13 1.88057031065774e-13
-2.14191728605086 -2.14191728605111 -4.32230231752653 -2.4278700368218 6.2514300163333 -6.25143001633326 -2.47732610937031e-13 1.17503635607218e-13
-2.1453458232786 -2.14534582327884 -4.34352612676595 -2.41628401432327 6.25122263854317 -6.25122263854318 -2.15550753549719e-13 5.51886908091103e-14
-2.14877732192573 -2.14877732192596 -4.36450369571738 -2.40494627844548 6.2510140599098 -6.25101405990986 -1.82390267055716e-13 -5.25643460464451e-15
-2.15221178879771 -2.15221178879792 -4.38524707078525 -2.39384477916175 6.25080427403339 -6.25080427403349 -1.5750799297889e-13 -5.64994378691086e-14
-2.15564923070785 -2.15564923070803 -4.40576736976697 -2.38296839504547 6.25059327448148 -6.25059327448162 -1.28493598477235e-13 -1.05475258157362e-13
-2.15908965447719 -2.15908965447733 -4.42607487876429 -2.37230683635882 6.25038105478889 -6.25038105478908 -9.9864370555667e-14 -1.46012293052497e-13
-2.16253306693447 -2.16253306693457 -4.44617913647832 -2.3618505607578 6.25016760845755 -6.25016760845777 -6.69465452203493e-14 -1.79823349071012e-13
-2.16597947491608 -2.16597947491613 -4.46608900783886 -2.35159069966303 6.24995292895631 -6.24995292895654 -4.42774920834654e-14 -2.01189057213496e-13
-2.16942888526594 -2.16942888526596 -4.4858127485715 -2.34151899369267 6.2497370097208 -6.24973700972105 -1.11436087720522e-14 -2.15380098818909e-13
-2.1728813048355 -2.17288130483548 -4.50535806202912 -2.331627735831 6.24951984415331 -6.24951984415354 2.09959595564288e-14 -2.18974398920357e-13
-2.1763367404836 -2.17633674048357 -4.5247321493906 -2.32190972122983 6.24930142562261 -6.2493014256228 7.28057111506505e-14 -2.16412272854675e-13
-2.17979519907646 -2.17979519907643 -4.54394175414864 -2.31235820272075 6.24908174746377 -6.24908174746389 1.26475725020133e-13 -2.03536873648738e-13
-2.18325668748757 -2.18325668748756 -4.56299320166075 -2.30296685126415 6.24886080297806 -6.24886080297807 1.95105294624148e-13 -1.8308933743847e-13
-2.18672121259763 -2.18672121259769 -4.5818924344168 -2.29372972068185 6.24863858543276 -6.24863858543262 2.72135041077311e-13 -1.50185313043875e-13
-2.1901887812945 -2.19018878129466 -4.6006450435762 -2.28464121611991 6.24841508806101 -6.24841508806068 3.71330425762445e-13 -1.13570487491164e-13
-2.19365940047307 -2.1936594004734 -4.61925629724603 -2.27569606577059 6.24819030406168 -6.24819030406108 4.94975968113723e-13 -7.16392289732021e-14
-2.19713307703524 -2.19713307703583 -4.63773116590205 -2.26688929545149 6.24796422659915 -6.24796422659822 6.40054439751289e-13 -2.17515259276926e-14
-2.20060981788984 -2.20060981789076 -4.65607434529755 -2.25821620569666 6.24773684880325 -6.24773684880189 8.16417269644657e-13 3.07566933026637e-14
-2.20408962995249 -2.20408962995388 -4.67429027715687 -2.24967235106326 6.247508163769 -6.24750816376715 1.02796007402127e-12 8.75713081052008e-14
-2.2075725201456 -2.2075725201476 -4.69238316790959 -2.24125352139736 6.24727816455654 -6.24727816455406 1.27993259757248e-12 1.42606188683074e-13
-2.21105849539826 -2.21105849540103 -4.7103570056876 -2.23295572483706 6.24704684419093 -6.24704684418769 1.57578286771765e-12 1.99092097580084e-13
-2.21454756264614 -2.21454756264989 -4.72821557577742 -2.22477517236007 6.24681419566196 -6.24681419565785 1.91491729116981e-12 2.49460872866289e-13
-2.21803972883143 -2.21803972883639 -4.74596247469638 -2.21670826370777 6.24658021192409 -6.24658021191893 2.31139643930212e-12 2.95857793667426e-13
-2.22153500090277 -2.22153500090921 -4.76360112303902 -2.20875157453885 6.24634488589617 -6.24634488588978 2.76953275271454e-12 3.31959712521759e-13
-2.22503338581511 -2.22503338582336 -4.78113477722255 -2.20090184468382 6.24610821046139 -6.24610821045358 3.2891634144291e-12 3.55934411771348e-13
-2.22853489052971 -2.22853489054014 -4.79856654024467 -2.19315596738739 6.24587017846706 -6.24587017845758 3.88099342374547e-12 3.69580083209299e-13
-2.23203952201397 -2.23203952202701 -4.815899371553 -2.18551097943906 6.24563078272444 -6.24563078271305 4.54858331760983e-12 3.62746146645317e-13
-2.2355472872414 -2.23554728725754 -4.83313609611439 -2.17796405210391 6.24539001600864 -6.24539001599506 5.29056198159474e-12 3.4062989377832e-13
-2.23905819319152 -2.23905819321131 -4.85027941276168 -2.17051248277585 6.24514787105841 -6.2451478710423 6.13000923796701e-12 2.90892616923715e-13


==> figure_data/parametric_wave_optimal_damping.dat <==
-1.804465715045 -1.35769107511182 -2.23905819315977 -2.17051248281688 -1.80446571444031 -2.23905819341722 -1.3576910753131 11.9061722406796 9.26012206068945 6.24514787107258 1.23812087263348e-11 -11.906172240571 -6.24514787161007 -9.26012206285477
-1.80612456950859 -1.3590007490514 -2.24257224682974 -2.1631536873137 -1.80612456909585 -2.24257224698648 -1.3590007492541 11.9044988056294 9.26002056954442 6.24490434058982 7.7657328664274e-12 -11.9044988055675 -6.24490434095549 -9.26002057143677
-1.80778054478433 -1.36030956353108 -2.2460894551968 -2.15588519281418 -1.80778054451317 -2.24608945528219 -1.36030956372497 11.9028235042086 9.25992018930759 6.24465941723997 4.44249100801893e-12 -11.9028235041797 -6.24465941747897 -9.25992019094498
-1.80943363380489 -1.36161752028615 -2.24960982525846 -2.14870463125043 -1.80943363363638 -2.24960982529474 -1.3616175204648 11.9011463401882 9.25982092244598 6.24441309365191 2.12124221202884e-12 -11.9011463401817 -6.24441309379929 -9.25982092384853
-1.81108382949627 -1.3629246210527 -2.25313336401778 -2.14160973324891 -1.8110838294005 -2.25313336402156 -1.36292462121252 11.8994673173682 9.25972277142036 6.24416536241755 5.74784216183246e-13 -11.8994673173762 -6.24416536250016 -9.25972277260927
-1.81273112477777 -1.36423086756766 -2.25666007848327 -2.1345983224994 -1.81273112473207 -2.25666007846681 -1.36423086770708 11.8977864395779 9.25962573868535 6.24391621609158 -4.00734727672306e-13 -11.8977864395944 -6.24391621612983 -9.25962573968203
-1.81437551256216 -1.36553626156867 -2.26018997566883 -2.12766831052969 -1.81437551254956 -2.26018997564097 -1.36553626168759 11.8961037106759 9.25952982668925 6.24366564719135 -9.61616677340232e-13 -11.8961037106967 -6.24366564720049 -9.25952982751479
-1.81601698575579 -1.36684080479415 -2.26372306259366 -2.12081769185075 -1.81601698576377 -2.26372306256063 -1.36684080489343 11.8944191345504 9.25943503787422 6.24341364819669 -1.21900794946459e-12 -11.8944191345724 -6.24341364818799 -9.25943503854889
-1.81765553725863 -1.36814449898317 -2.26725934628216 -2.11404453944091 -1.81765553727816 -2.26725934624823 -1.36814449906425 11.892732715119 9.25934137467614 6.24316021154984 -1.26929520947952e-12 -11.8927327151403 -6.24316021153138 -9.25934137521913
-1.81929115996442 -1.36944734587545 -2.27079883376386 -2.10734700054049 -1.81929115998911 -2.27079883373177 -1.36944734594019 11.8910444563293 9.2592488395247 6.24290532965514 -1.19143621475706e-12 -11.8910444563484 -6.24290532963262 -9.25924883995386
-1.82092384676071 -1.37074934721132 -2.27434153207329 -2.10072329273129 -1.82092384678628 -2.27434153204473 -1.37074934726172 11.8893543621588 9.25915743484335 6.24264899487901 -1.03535914013693e-12 -11.889354362175 -6.24264899485627 -9.25915743517517
-1.82255359052906 -1.37205050473167 -2.27788744824995 -2.09417170027767 -1.82255359055271 -2.27788744822576 -1.37205050476975 11.8876624366148 9.25906716304936 6.24239119954973 -8.45062046001949e-13 -11.8876624366278 -6.24239119952919 -9.2590671632988
-1.82418038414505 -1.3733508201779 -2.28143658933813 -2.08769057070823 -1.82418038416514 -2.28143658931863 -1.37335082020565 11.8859686837352 9.25897802655375 6.24213193595726 -6.43716358522973e-13 -11.8859686837449 -6.24213193594034 -9.25897802673436
-1.82580422047842 -1.37465029529193 -2.28498896238688 -2.08127831161905 -1.82580422049415 -2.28498896237199 -1.37465029531117 11.8842731075878 9.25889002776137 6.24187119635312 -4.44462667033294e-13 -11.8842731075944 -6.24187119634047 -9.2588900278852
-1.82742509239319 -1.37594893181611 -2.28854457444987 -2.07493338768124 -1.82742509240433 -2.28854457443924 -1.37594893182849 11.8825757122713 9.25880316907097 6.24160897295017 -2.6860960272649e-13 -11.882575712275 -6.24160897294195 -9.25880316914864
-1.82904299274775 -1.37724673149316 -2.29210343258531 -2.06865431783699 -1.82904299275447 -2.29210343257846 -1.37724673150017 11.8808765019146 9.25871745287493 6.24134525792255 -1.16755150270262e-13 -11.8808765019159 -6.24134525791853 -9.25871745291581
-1.83065791439499 -1.3785436960662 -2.2956655438558 -2.06243967266996 -1.8306579143977 -2.29566554385217 -1.37854369606912 11.8791754806777 9.25863288155966 6.2410800434054 3.43966185334653e-15 -11.8791754806769 -6.24108004340513 -9.2586328815718
-1.83226985018235 -1.37983982727864 -2.29923091532827 -2.05628807193678 -1.83226985018163 -2.2992309153273 -1.37983982727855 11.8774726527514 9.25854945750526 6.24081332149474 9.9150321887197e-14 -11.8774726527489 -6.24081332149766 -9.25854945749561
-1.83387879295203 -1.38113512687419 -2.30279955407386 -2.05019818224794 -1.83387879294851 -2.30279955407497 -1.381135126872 11.8757680223574 9.2584671830857 6.24054508424736 1.69095344566592e-13 -11.8757680223536 -6.24054508425282 -9.25846718306019
-1.83548473554101 -1.3824295965968 -2.30637146716778 -2.04416871488705 -1.83548473553535 -2.30637146717045 -1.38242959659324 11.8740615937487 9.25838606066892 6.24027532368054 2.14852248481543e-13 -11.874061593744 -6.24027532368791 -9.25838606063245
-1.83708767078123 -1.38372323819058 -2.30994666168925 -2.03819842375865 -1.83708767077404 -2.30994666169301 -1.38372323818623 11.8723533712097 9.25830609261658 6.24000403177199 2.36484173289749e-13 -11.8723533712044 -6.24000403178068 -9.25830609257326
-1.83868759149967 -1.38501605339982 -2.31352514472133 -2.03228610345523 -1.83868759149151 -2.31352514472578 -1.38501605339514 11.870643359056 9.2582272812843 6.23973120045965 2.47824010140748e-13 -11.8706433590505 -6.2397312004691 -9.25822728123745
-1.84028449051846 -1.38630804396894 -2.31710692335084 -2.02643058743539 -1.84028449050983 -2.31710692335564 -1.38630804396426 11.8689315616352 9.25814962902152 6.23945682164149 2.43636481372741e-13 -11.8689315616295 -6.23945682165123 -9.25814962897383
-1.84187836065503 -1.38759921164239 -2.32069200466824 -2.02063074630519 -1.84187836064636 -2.32069200467311 -1.38759921163795 11.8672179833262 9.25807313817163 6.23918088717538 2.25910879033565e-13 -11.8672179833207 -6.239180887185 -9.25807313812516
-1.84346919472221 -1.38888955816468 -2.32428039576751 -2.01488548619579 -1.84346919471385 -2.32428039577223 -1.38888955816062 11.8655026285401 9.25799781107187 6.23890338887894 2.06414784773823e-13 -11.865502628535 -6.23890338888811 -9.25799781102824
-1.84505698552837 -1.39017908528028 -2.32787210374601 -2.00919374723084 -1.84505698552058 -2.32787210375042 -1.3901790852767 11.86378550172 9.25792365005351 6.2386243185293 1.77432117069242e-13 -11.8637855017152 -6.23862431853779 -9.25792365001381
-1.8466417258775 -1.39146779473362 -2.33146713570439 -2.00355450207756 -1.84664172587049 -2.33146713570837 -1.39146779473057 11.862066607341 9.25785065744159 6.23834366786306 1.50215063452908e-13 -11.8620666073368 -6.23834366787064 -9.25785065740663
-1.84822340856938 -1.39275568826906 -2.33506549874645 -1.99796675457615 -1.84822340856328 -2.33506549874991 -1.39275568826652 11.8603459499106 9.25777883555518 6.23806142857596 1.22898670689715e-13 -11.860345949907 -6.23806142858251 -9.25777883552542
-1.84980202639967 -1.39404276763077 -2.33866719997902 -1.99242953844227 -1.84980202639457 -2.33866719998193 -1.39404276762873 11.8586235339689 9.2577081867073 6.23777759232284 9.57098548345925e-14 -11.8586235339659 -6.23777759232831 -9.25770818668294
-1.85137757216009 -1.3953290345628 -2.34227224651181 -1.98694191603795 -1.85137757215602 -2.34227224651417 -1.39532903456121 11.8568993640884 9.25763871320491 6.23749215071745 6.85232874505849e-14 -11.856899364086 -6.23749215072181 -9.25763871318596
-1.85295003863847 -1.39661449080895 -2.34588064545737 -1.98150297720664 -1.85295003863542 -2.34588064545917 -1.39661449080773 11.8551734448743 9.2575704173489 6.23720509533222 5.02634666338875e-14 -11.8551734448725 -6.23720509533548 -9.25757041733521
-1.85451941861894 -1.39789913811276 -2.34949240393082 -1.97611183816821 -1.85451941861687 -2.34949240393211 -1.39789913811183 11.8534457809649 9.25750330143422 6.23691641769817 3.06180253888462e-14 -11.8534457809637 -6.23691641770038 -9.2575033014255
-1.85608570488204 -1.39918297821745 -2.35310752904988 -1.97076764047033 -1.85608570488089 -2.35310752905067 -1.39918297821677 11.8517163770314 9.25743736774974 6.23662610930472 1.21478754969147e-14 -11.8517163770307 -6.23662610930593 -9.25743736774562
-1.85764889020485 -1.40046601286595 -2.35672602793457 -1.9654695499927 -1.85764889020455 -2.35672602793494 -1.40046601286544 11.849985237778 9.25737261857838 6.23633416159945 -4.59899735579149e-15 -11.8499852377778 -6.23633416159976 -9.25737261857843
-1.85920896736114 -1.40174824380077 -2.36034790770724 -1.96021675600083 -1.85920896736158 -2.36034790770724 -1.40174824380036 11.8482523679426 9.25730905619709 6.23604056598807 -1.43652940048895e-14 -11.8482523679428 -6.23604056598759 -9.2573090562008
-1.86076592912148 -1.403029672764 -2.36397317549233 -1.95500847024658 -1.86076592912257 -2.36397317549201 -1.40302967276364 11.8465177722961 9.25724668287681 6.23574531383412 -2.09903254131173e-14 -11.8465177722967 -6.23574531383296 -9.25724668288369
-1.86231976825339 -1.40431030149727 -2.36760183841629 -1.94984392611247 -1.86231976825502 -2.3676018384157 -1.40431030149691 11.8447814556432 9.25718550088251 6.23544839645892 -2.7899225726757e-14 -11.8447814556442 -6.23544839645716 -9.25718550089207
-1.8638704775215 -1.4055901317417 -2.37123390360736 -1.94472237779733 -1.86387047752355 -2.37123390360658 -1.40559013174131 11.8430434228224 9.25712551247329 6.23514980514125 -3.12989553738043e-14 -11.8430434228236 -6.23514980513903 -9.25712551248502
-1.86541804968763 -1.40686916523786 -2.37486937819557 -1.93964309954082 -1.86541804969002 -2.37486937819464 -1.40686916523741 11.841303678706 9.25706671990228 6.23484953111737 -2.95108909728959e-14 -11.8413036787074 -6.23484953111478 -9.25706671991565
-1.86696247751101 -1.40814740372575 -2.37850826931248 -1.93460538488457 -1.86696247751363 -2.37850826931144 -1.40814740372523 11.8395622282002 9.25700912541665 6.23454756558069 -3.20087177661889e-14 -11.8395622282017 -6.23454756557784 -9.25700912543124
-1.86850375374835 -1.40942484894474 -2.38215058409106 -1.92960854596789 -1.86850375375113 -2.38215058408997 -1.40942484894411 11.8378190762454 9.25695273125768 6.23424389968168 -3.02473880519913e-14 -11.837819076247 -6.23424389967867 -9.25695273127307
-1.87004187115404 -1.4107015026335 -2.38579632966562 -1.92465191285605 -1.87004187115688 -2.38579632966451 -1.41070150263277 11.8360742278164 9.2568975396608 6.23393852452774 -2.45435878812764e-14 -11.8360742278181 -6.23393852452465 -9.25689753967661
-1.87157682248024 -1.41197736653002 -2.38944551317157 -1.91973483289938 -1.87157682248308 -2.38944551317047 -1.41197736652921 11.8343276879223 9.25684355285554 6.23363143118291 -2.3781413355231e-14 -11.834327687924 -6.23363143117981 -9.25684355287142
-1.87310860047711 -1.41325244237156 -2.39309814174533 -1.91485667012136 -1.87310860047988 -2.39309814174428 -1.41325244237066 11.8325794616069 9.25679077306558 6.23332261066782 -2.10483375930255e-14 -11.8325794616085 -6.23332261066478 -9.25679077308121
-1.87463719789285 -1.41452673189455 -2.39675422252418 -1.9100168046343 -1.87463719789551 -2.39675422252319 -1.41452673189357 11.8308295539485 9.25673920250867 6.23301205395944 -1.90137069545797e-14 -11.8308295539502 -6.23301205395651 -9.2567392025238
-1.87616260747396 -1.4158002368346 -2.40041376264609 -1.90521463208088 -1.87616260747645 -2.40041376264517 -1.41580023683357 11.8290779700606 9.25668884339679 6.232699751991 -1.36338324752167e-14 -11.8290779700621 -6.23269975198823 -9.25668884341122
-1.87768482196529 -1.41707295892647 -2.40407676924957 -1.90044956310036 -1.87768482196761 -2.40407676924875 -1.41707295892539 11.8273247150912 9.25663969793607 6.23238569565172 -1.12227426279085e-14 -11.8273247150927 -6.23238569564915 -9.25663969794963
-1.87920383411029 -1.41834489990399 -2.40774324947356 -1.8957210228181 -1.87920383411239 -2.40774324947283 -1.41834489990291 11.8255697942239 9.2565917683269 6.23206987578674 -6.78721151371661e-15 -11.8255697942252 -6.23206987578438 -9.25659176833945
-1.88071963665109 -1.41961606150006 -2.41141321045721 -1.89102845035701 -1.88071963665297 -2.41141321045658 -1.41961606149899 11.8238132126774 9.25654505676374 6.23175228319683 -3.26620248021671e-15 -11.8238132126786 -6.23175228319471 -9.25654505677518
-1.8822322223287 -1.42088644544659 -2.41508665933977 -1.88637129837004 -1.88223222233035 -2.41508665933925 -1.42088644544554 11.8220549757056 9.25649956543541 6.2314329086384 -3.51409777220618e-16 -11.8220549757067 -6.23143290863653 -9.25649956544565
-1.88374158388314 -1.42215605347442 -2.41876360326044 -1.88174903259237 -1.88374158388455 -2.41876360326001 -1.42215605347342 11.8202950885983 9.25645529652482 6.23111174282314 5.70585804706001e-16 -11.8202950885992 -6.23111174282153 -9.25645529653386
-1.88524771405362 -1.42342488731339 -2.42244404935817 -1.87716113141255 -1.8852477140548 -2.42244404935783 -1.42342488731245 11.8185335566808 9.25641225220924 6.230788776418 9.19684879272072e-16 -11.8185335566816 -6.23078877641663 -9.25641225221707
-1.8867506055787 -1.42469294869216 -2.42612800477154 -1.8726070854613 -1.88675060557965 -2.42612800477129 -1.42469294869131 11.8167703853142 9.25637043466017 6.23046400004493 4.38418193672149e-15 -11.8167703853149 -6.23046400004381 -9.2563704346668
-1.88825025119644 -1.4259602393383 -2.42981547663857 -1.86808639721745 -1.88825025119718 -2.42981547663841 -1.42596023933756 11.8150055798957 9.25632984604338 6.23013740428079 -2.352763579072e-16 -11.8150055798962 -6.23013740427989 -9.25632984604885
-1.88974664364456 -1.42722676097816 -2.43350647209658 -1.86359858062987 -1.88974664364511 -2.43350647209649 -1.42722676097752 11.8132391458584 9.25629048851889 6.22980897965707 5.8934350046559e-15 -11.8132391458588 -6.2298089796564 -9.25629048852327
-1.89123977566066 -1.42849251533689 -2.43720099828202 -1.85914316075476 -1.89123977566104 -2.43720099828198 -1.42849251533636 11.8114710886718 9.25625236424115 6.22947871665987 4.44978285020059e-15 -11.8114710886721 -6.22947871665939 -9.25625236424445
-1.89272963998229 -1.42975750413834 -2.44089906233027 -1.85471967340745 -1.89272963998251 -2.4408990623303 -1.42975750413792 11.8097014138418 9.25621547535875 6.22914660572961 2.49760328408271e-15 -11.809701413842 -6.22914660572931 -9.25621547536112
-1.89421622934723 -1.43102172910508 -2.44460067137553 -1.85032766482815 -1.89421622934732 -2.4446006713756 -1.43102172910478 11.8079301269108 9.25617982401477 6.22881263726092 1.90818367908836e-15 -11.8079301269108 -6.22881263726078 -9.25617982401629
-1.89569953649356 -1.43228519195831 -2.44830583255062 -1.84596669136076 -1.89569953649353 -2.44830583255073 -1.43228519195814 11.8061572334576 9.25614541234659 6.2284768016025 2.11652684083456e-15 -11.8061572334576 -6.2284768016025 -9.25614541234736
-1.89717955415991 -1.4335478944179 -2.45201455298678 -1.84163631914435 -1.89717955415979 -2.45201455298692 -1.43354789441783 11.8043827390983 9.25611224248597 6.22813908905687 2.43613864606985e-15 -11.8043827390982 -6.22813908905697 -9.25611224248607
-1.89865627508559 -1.43480983820223 -2.45572683981356 -1.83733612381658 -1.89865627508539 -2.45572683981372 -1.43480983820227 11.8026066494853 9.25608031655901 6.22779948988026 -1.57782965007648e-16 -11.8026066494852 -6.22779948988045 -9.25608031655858
-1.90012969201079 -1.43607102502826 -2.4594427001586 -1.83306569022842 -1.90012969201054 -2.45944270015877 -1.4360710250284 11.8008289703087 9.2560496366863 6.22745799428246 3.49198792431241e-15 -11.8008289703085 -6.22745799428272 -9.25604963668541
-1.90159979767674 -1.43733145661145 -2.46316214114745 -1.82882461216993 -1.90159979767646 -2.46316214114763 -1.43733145661167 11.7990497072952 9.25602020498275 6.22711459242661 2.24073577631534e-15 -11.799049707295 -6.22711459242693 -9.25602020498153
-1.9030665848259 -1.43859113466571 -2.46688516990343 -1.82461249210623 -1.90306658482559 -2.4668851699036 -1.438591134666 11.7972688662094 9.25599202355778 6.22676927442907 8.98261696777752e-16 -11.7972688662091 -6.22676927442942 -9.25599202355632
-1.90453004620214 -1.43985006090336 -2.4706117935474 -1.82042894092346 -1.90453004620183 -2.47061179354757 -1.43985006090371 11.7954864528529 9.25596509451523 6.22642203035923 2.63408227343763e-15 -11.7954864528526 -6.2264220303596 -9.2559650945136
-1.90599017455092 -1.44110823703513 -2.47434201919764 -1.8162735776842 -1.90599017455061 -2.4743420191978 -1.44110823703553 11.7937024730651 9.25593941995337 6.22607285023937 -1.80748172803687e-15 -11.7937024730648 -6.22607285023974 -9.25593941995168
-1.90744696261947 -1.44236566477009 -2.47807585396962 -1.81214602939186 -1.90744696261918 -2.47807585396976 -1.44236566477051 11.7919169327232 9.25591500196503 6.22572172404445 -1.47746774842618e-15 -11.7919169327229 -6.22572172404481 -9.25591500196337
-1.90890040315699 -1.44362234581561 -2.48181330497581 -1.80804593076371 -1.90890040315673 -2.48181330497594 -1.44362234581603 11.7901298377421 9.25589184263751 6.22536864170202 -4.16287101924719e-16 -11.7901298377419 -6.22536864170235 -9.25589184263591
-1.91035048891485 -1.44487828187732 -2.48555437932552 -1.80397292401218 -1.91035048891462 -2.48555437932564 -1.44487828187774 11.7883411940749 9.25586994405258 6.22501359309197 2.62590164372638e-17 -11.7883411940747 -6.22501359309228 -9.25586994405114
-1.91179721264671 -1.44613347465911 -2.48929908412473 -1.79992665863397 -1.91179721264652 -2.48929908412484 -1.4461334746595 11.7865510077127 9.25584930828662 6.22465656804646 2.5978144767833e-15 -11.7865510077124 -6.22465656804672 -9.25584930828537
-1.91324056710881 -1.44738792586302 -2.49304742647584 -1.79590679120676 -1.91324056710866 -2.49304742647594 -1.44738792586338 11.7847592846848 9.2558299374105 6.22429755634965 1.1812293310842e-15 -11.7847592846846 -6.22429755634988 -9.25582993740949
-1.91468054506009 -1.4486416371893 -2.49679941347753 -1.7919129851931 -1.91468054505999 -2.49679941347762 -1.44864163718961 11.782966031059 9.25581183348969 6.22393654773764 3.18457867132369e-15 -11.7829660310589 -6.22393654773783 -9.25581183348897
-1.91611713926242 -1.44989461033626 -2.50055505222454 -1.78794491075118 -1.91611713926237 -2.50055505222461 -1.4498946103365 11.7811712529418 9.25579499858425 6.22357353189825 2.91016655750718e-15 -11.7811712529417 -6.22357353189838 -9.25579499858384
-1.91755034248078 -1.45114684700033 -2.50431434980749 -1.78400224455224 -1.91755034248077 -2.50431434980754 -1.45114684700049 11.779374956478 9.25577943474885 6.22320849847085 3.97249844848075e-15 -11.7793749564779 -6.22320849847094 -9.25577943474876
-1.91898014748348 -1.45239834887596 -2.50807731331266 -1.78008466960427 -1.91898014748351 -2.50807731331271 -1.45239834887603 11.7775771478514 9.25576514403273 6.22284143704624 3.0181900123756e-15 -11.7775771478513 -6.22284143704628 -9.25576514403298
-1.92040654704232 -1.45364911765561 -2.51184394982183 -1.77619187508181 -1.9204065470424 -2.51184394982186 -1.45364911765558 11.7757778332846 9.25575212847984 6.22247233716647 6.67821616456406e-15 -11.7757778332846 -6.22247233716646 -9.25575212848043
-1.92182953393285 -1.45489915502969 -2.51561426641203 -1.77232355616151 -1.92182953393296 -2.51561426641206 -1.45489915502958 11.7739770190395 9.25574039012874 6.22210118832465 6.36379043052579e-15 -11.7739770190395 -6.2221011883246 -9.25574039012967
-1.9232491009345 -1.4561484626866 -2.51938827015539 -1.76847941386331 -1.92324910093465 -2.51938827015542 -1.45614846268637 11.7721747114169 9.25572993101268 6.22172797996485 7.84640497329088e-15 -11.7721747114169 -6.22172797996476 -9.25572993101393
-1.92466524083088 -1.45739704231253 -2.5231659681189 -1.76465915489691 -1.92466524083105 -2.52316596811892 -1.4573970423122 11.770370916757 9.25572075315962 6.22135270148186 8.60219273272545e-15 -11.770370916757 -6.22135270148174 -9.25572075316118
-1.92607794640989 -1.45864489559162 -2.52694736736421 -1.76086249151339 -1.92607794641008 -2.52694736736423 -1.45864489559118 11.7685656414394 9.25571285859221 6.22097534222114 9.59164302608324e-15 -11.7685656414395 -6.22097534222099 -9.25571285859405
-1.92748721046399 -1.45989202420575 -2.53073247494744 -1.7570891413618 -1.9274872104642 -2.53073247494746 -1.45989202420521 11.7667588918833 9.25570624932781 6.22059589147856 1.17915210326357e-14 -11.7667588918834 -6.22059589147838 -9.25570624932993
-1.92889302579039 -1.46113842983465 -2.53452129791892 -1.75333882735028 -1.92889302579062 -2.53452129791895 -1.461138429834 11.7649506745476 9.25570092737863 6.22021433850029 1.29255455368593e-14 -11.7649506745477 -6.22021433850008 -9.25570092738093
-1.9302953851913 -1.46238411415573 -2.53831384332308 -1.74961127751199 -1.93029538519153 -2.53831384332311 -1.46238411415499 11.7631409959308 9.25569689475147 6.2198306724826 1.17686307354739e-14 -11.763140995931 -6.21983067248238 -9.25569689475399
-1.93169428147406 -1.46362907884413 -2.54211011819812 -1.74590622487514 -1.93169428147429 -2.54211011819815 -1.46362907884331 11.7613298625716 9.2556941534481 6.2194448825718 1.15371557505448e-14 -11.7613298625718 -6.21944488257156 -9.25569415345078
-1.93308970745144 -1.46487332557267 -2.54591012957585 -1.74222340733734 -1.93308970745167 -2.54591012957589 -1.46487332557177 11.7595172810487 9.25569270546497 6.21905695786396 1.3383651914845e-14 -11.7595172810488 -6.21905695786373 -9.2556927054678
-1.93448165594183 -1.46611685601181 -2.5497138844815 -1.73856256754392 -1.93448165594204 -2.54971388448154 -1.46611685601083 11.7577032579807 9.25569255279345 6.21866688740484 1.4215882427312e-14 -11.7577032579809 -6.21866688740461 -9.25569255279634
-1.93587011976944 -1.46735967182954 -2.55352138993346 -1.73492345277015 -1.93587011976965 -2.55352138993351 -1.46735967182851 11.7558878000268 9.25569369741965 6.21827466018973 1.45520525826193e-14 -11.755887800027 -6.2182746601895 -9.2556936974226
-1.93725509176456 -1.46860177469148 -2.55733265294306 -1.7313058148071 -1.93725509176475 -2.55733265294312 -1.46860177469042 11.7540709138866 9.25569614132465 6.21788026516323 1.56718368846226e-14 -11.7540709138867 -6.21788026516301 -9.2556961413276
-1.93863656476375 -1.46984316626075 -2.56114768051437 -1.72770940985115 -1.93863656476392 -2.56114768051444 -1.46984316625967 11.7522526062999 9.25569988648429 6.21748369121915 1.46491690698498e-14 -11.7522526063001 -6.21748369121895 -9.25569988648724
-1.94001453161008 -1.47108384819796 -2.56496647964398 -1.7241339983969 -1.94001453161023 -2.56496647964405 -1.47108384819685 11.7504328840476 9.25570493486944 6.21708492720037 1.59848641702405e-14 -11.7504328840477 -6.21708492720019 -9.25570493487231
-1.94138898515336 -1.47232382216113 -2.56878905732073 -1.72057934513338 -1.94138898515348 -2.56878905732081 -1.47232382216003 11.748611753951 9.25571128844581 6.21668396189866 1.76984337258676e-14 -11.7486117539512 -6.2166839618985 -9.25571128844858
-1.94275991825036 -1.47356308980574 -2.57261542052553 -1.71704521884348 -1.94275991825047 -2.57261542052561 -1.47356308980466 11.7467892228725 9.25571894917405 6.21628078405449 1.41473669720827e-14 -11.7467892228727 -6.21628078405436 -9.2557189491767
-1.94412732376506 -1.47480165278464 -2.5764455762311 -1.71353139230637 -1.94412732376514 -2.57644557623119 -1.47480165278359 11.7449652977155 9.25572791900983 6.21587538235698 1.45379584518959e-14 -11.7449652977156 -6.21587538235687 -9.2557279190123
-1.94549119456887 -1.47603951274798 -2.58027953140178 -1.71003764220298 -1.94549119456892 -2.58027953140188 -1.47603951274699 11.7431399854244 9.25573819990368 6.21546774544364 1.88861562417386e-14 -11.7431399854245 -6.21546774544355 -9.25573819990599
-1.94685152354084 -1.47727667134327 -2.58411729299323 -1.70656374902423 -1.94685152354086 -2.58411729299333 -1.47727667134233 11.7413132929849 9.25574979380129 6.21505786190029 1.59059242227049e-14 -11.741313292985 -6.21505786190025 -9.25574979380339
-1.94820830356795 -1.47851313021527 -2.58795886795227 -1.70310949698203 -1.94820830356796 -2.58795886795237 -1.4785131302144 11.739485227424 9.25576270264325 6.21464572026093 1.67617064907025e-14 -11.7394852274241 -6.2146457202609 -9.25576270264511
-1.94956152754532 -1.47974889100593 -2.59180426321657 -1.69967467392296 -1.9495615275453 -2.59180426321667 -1.47974889100516 11.7376557958103 9.25577692836521 6.21423130900748 1.48433028650594e-14 -11.7376557958103 -6.21423130900748 -9.25577692836684
-1.95091118837642 -1.48098395535447 -2.59565348571446 -1.69625907124444 -1.95091118837639 -2.59565348571455 -1.48098395535379 11.7358250052537 9.25579247289793 6.21381461656975 1.10819870162018e-14 -11.7358250052538 -6.21381461656977 -9.25579247289931
-1.9522572789734 -1.4822183248972 -2.59950654236468 -1.69286248381336 -1.95225727897334 -2.59950654236476 -1.48221832489663 11.7339928629061 9.25580933816719 6.21339563132525 1.47577574975238e-14 -11.7339928629061 -6.21339563132529 -9.2558093381683
-1.95359979225722 -1.48345200126762 -2.60336344007611 -1.68948470988713 -1.95359979225716 -2.6033634400762 -1.48345200126717 11.7321593759609 9.25582752609389 6.21297434159903 1.23719338134434e-14 -11.732159375961 -6.2129743415991 -9.25582752609477
-1.954938721158 -1.48468498609627 -2.60722418574761 -1.68612555103697 -1.95493872115793 -2.60722418574768 -1.48468498609595 11.7303245516537 9.25584703859408 6.21255073566357 1.26608680731247e-14 -11.7303245516537 -6.21255073566365 -9.25584703859467
-1.9562740586152 -1.48591728101078 -2.61108878626763 -1.6827848120734 -1.95627405861512 -2.61108878626769 -1.48591728101058 11.7284883972618 9.2558678775789 6.21212480173859 1.09414189532716e-14 -11.7284883972618 -6.21212480173868 -9.25586787757925
-1.9576057975779 -1.48714888763577 -2.61495724851409 -1.67946230097388 -1.95760579757781 -2.61495724851415 -1.48714888763571 11.7266509201048 9.25589004495469 6.21169652799096 1.0165914561435e-14 -11.7266509201048 -6.21169652799105 -9.25589004495479
-1.95893393100504 -1.48837980759288 -2.61882957935407 -1.6761578288125 -1.95893393100495 -2.61882957935412 -1.48837980759295 11.7248121275444 9.25591354262297 6.21126590253449 1.05816355668686e-14 -11.7248121275444 -6.2112659025346 -9.25591354262284
-1.96025845186568 -1.48961004250066 -2.62270578564358 -1.67287120969165 -1.96025845186559 -2.62270578564363 -1.48961004250087 11.7229720269847 9.25593837248042 6.21083291342988 1.28555149352237e-14 -11.7229720269847 -6.21083291343 -9.25593837248006
-1.96157935313927 -1.49083959397461 -2.6265858742273 -1.66960226067561 -1.96157935313918 -2.62658587422733 -1.49083959397495 11.7211306258723 9.25596453641898 6.2103975486845 5.19699231194238e-15 -11.7211306258723 -6.21039754868463 -9.25596453641843
-1.96289662781587 -1.4920684636271 -2.63046985193829 -1.66635080172597 -1.96289662781578 -2.63046985193831 -1.49206846362756 11.7192879316961 9.25599203632586 6.2099597962523 7.05431668653856e-15 -11.7192879316961 -6.20995979625243 -9.25599203632513
-1.96421026889644 -1.49329665306731 -2.63435772559779 -1.66311665563884 -1.96421026889636 -2.6343577255978 -1.4932966530679 11.7174439519878 9.25602087408349 6.20951964403363 7.32728621122687e-15 -11.7174439519878 -6.20951964403376 -9.25602087408261
-1.96552026939311 -1.49452416390128 -2.63824950201491 -1.65989964798387 -1.96552026939305 -2.63824950201491 -1.49452416390199 11.7155986943218 9.25605105156962 6.20907707987515 5.91033000587877e-15 -11.7155986943217 -6.20907707987528 -9.25605105156859
-1.96682662232941 -1.49575099773182 -2.64214518798643 -1.6566996070448 -1.96682662232936 -2.64214518798642 -1.49575099773262 11.7137521663152 9.25608257065724 6.20863209156967 8.12562484963785e-15 -11.7137521663151 -6.20863209156978 -9.25608257065611
-1.96812932074056 -1.49697715615846 -2.64604479029645 -1.65351636376171 -1.96812932074051 -2.64604479029643 -1.49697715615934 11.7119043756282 9.25611543321476 6.20818466685598 6.51418467246136e-15 -11.7119043756281 -6.20818466685609 -9.25611543321356
-1.96942835767371 -1.4982026407774 -2.6499483157162 -1.65034975167486 -1.96942835767368 -2.64994831571618 -1.49820264077838 11.7100553299638 9.25614964110591 6.20773479341882 7.96190836462864e-15 -11.7100553299638 -6.20773479341892 -9.25614964110465
-1.97072372618827 -1.4994274531816 -2.65385577100374 -1.64719960686996 -1.97072372618825 -2.65385577100371 -1.49942745318265 11.7082050370683 9.25618519618975 6.20728245888861 5.68944939158762e-15 -11.7082050370683 -6.20728245888869 -9.25618519618847
-1.97201541935609 -1.50065159496063 -2.65776716290369 -1.64406576792496 -1.97201541935609 -2.65776716290365 -1.50065159496171 11.7063535047312 9.25622210032079 6.20682765084142 1.09334316568356e-14 -11.7063535047312 -6.2068276508415 -9.25622210031949
-1.97330343026183 -1.5018750677006 -2.66168249814697 -1.64094807585823 -1.97330343026184 -2.66168249814693 -1.50187506770172 11.7045007407851 9.25626035534889 6.20637035679884 7.70790427147392e-15 -11.704500740785 -6.2063703567989 -9.25626035534765
-1.97458775200315 -1.50309787298427 -2.66560178345051 -1.6378463740781 -1.97458775200319 -2.66560178345046 -1.50309787298541 11.7026467531061 9.25629996311946 6.20591056422777 7.29445381908793e-15 -11.702646753106 -6.20591056422782 -9.25629996311826
-1.97586837769106 -1.50432001239088 -2.66952502551698 -1.63476050833377 -1.9758683776911 -2.66952502551693 -1.50432001239203 11.7007915496137 9.25634092547322 6.20544826054037 6.91051590107055e-15 -11.7007915496137 -6.2054482605404 -9.25634092547212
-1.97714530045013 -1.50554148749622 -2.67345223103456 -1.63169032666745 -1.97714530045018 -2.6734522310345 -1.50554148749736 11.698935138271 9.2563832442465 6.20498343309391 8.24202317648064e-15 -11.698935138271 -6.20498343309393 -9.2563832442455
-1.97841851341883 -1.50676229987251 -2.67738340667655 -1.62863567936776 -1.97841851341888 -2.6773834066765 -1.50676229987362 11.6970775270849 9.25642692127103 6.20451606919063 1.19271000422353e-14 -11.6970775270849 -6.20451606919063 -9.25642692127018
-1.97968800974976 -1.50798245108843 -2.68131855910122 -1.62559641892437 -1.97968800974981 -2.68131855910117 -1.50798245108949 11.6952187241057 9.25647195837415 6.20404615607763 9.15301187214862e-15 -11.6952187241057 -6.20404615607761 -9.25647195837345
-1.98095378260998 -1.50920194270903 -2.68525769495144 -1.6225723999837 -1.98095378261005 -2.68525769495139 -1.50920194271003 11.6933587374278 9.25651835737871 6.20357368094674 1.02123405728016e-14 -11.6933587374278 -6.20357368094671 -9.25651835737817
-1.98221582518127 -1.51042077629576 -2.68920082085442 -1.61956347930591 -1.98221582518135 -2.68920082085437 -1.51042077629668 11.6914975751892 9.25656612010308 6.20309863093443 1.21458968300665e-14 -11.6914975751892 -6.20309863093437 -9.25656612010275
-1.98347413066046 -1.51163895340639 -2.69314794342143 -1.61656951572283 -1.98347413066052 -2.69314794342138 -1.51163895340723 11.6896352455721 9.25661524836131 6.20262099312162 7.48665046676023e-15 -11.6896352455721 -6.20262099312157 -9.25661524836118
-1.98472869225961 -1.51285647559499 -2.6970990692475 -1.61359037009706 -1.98472869225968 -2.69709906924747 -1.51285647559572 11.6877717568025 9.25666574396302 6.20214075453367 8.42573453436543e-15 -11.6877717568026 -6.20214075453361 -9.25666574396309
-1.98597950320645 -1.5140733444119 -2.70105420491115 -1.610625905282 -1.98597950320652 -2.70105420491112 -1.51407334441251 11.6859071171509 9.25671760871342 6.20165790214013 1.05225087304955e-14 -11.685907117151 -6.20165790214006 -9.2567176087137
-1.98722655674457 -1.51528956140367 -2.70501335697406 -1.60767598608298 -1.98722655674463 -2.70501335697405 -1.51528956140418 11.6840413349316 9.25677084441346 6.20117242285478 9.33432146370021e-15 -11.6840413349317 -6.20117242285469 -9.25677084441396
-1.98846984613375 -1.5165051281131 -2.70897653198083 -1.60474047921928 -1.98846984613379 -2.70897653198083 -1.51650512811348 11.6821744185034 9.2568254528597 6.20068430353532 6.79733698239575e-15 -11.6821744185035 -6.20068430353523 -9.25682545286042
-1.98970936465025 -1.51772004607913 -2.71294373645864 -1.60181925328715 -1.98970936465028 -2.71294373645863 -1.51772004607937 11.6803063762693 9.25688143584443 6.20019353098346 1.11318323817494e-14 -11.6803063762694 -6.20019353098336 -9.25688143584536
-1.99094510558712 -1.51893431683682 -2.71691497691694 -1.59891217872364 -1.99094510558714 -2.71691497691695 -1.51893431683692 11.6784372166768 9.25693879515568 6.19970009194466 1.51444365655548e-14 -11.6784372166768 -6.19970009194457 -9.25693879515682
-1.99217706225452 -1.52014794191735 -2.72089025984721 -1.59601912777143 -1.99217706225452 -2.72089025984723 -1.52014794191732 11.6765669482177 9.25699753257719 6.19920397310815 1.44097565729909e-14 -11.6765669482177 -6.19920397310805 -9.25699753257855
-1.99340522797995 -1.52136092284798 -2.72486959172264 -1.59313997444445 -1.99340522797993 -2.72486959172266 -1.52136092284781 11.6746955794286 9.25705764988854 6.19870516110665 1.18004605788602e-14 -11.6746955794286 -6.19870516110657 -9.25705764989005
-1.99462959610865 -1.52257326115198 -2.72885297899775 -1.59027459449431 -1.99462959610862 -2.72885297899779 -1.52257326115169 11.6728231188904 9.25711914886501 6.19820364251646 1.27219287372997e-14 -11.6728231188904 -6.19820364251637 -9.25711914886667
-1.99585016000384 -1.52378495834864 -2.7328404281082 -1.58742286537764 -1.99585016000378 -2.73284042810825 -1.52378495834823 11.670949575229 9.25718203127771 6.19769940385721 1.03814189459988e-14 -11.670949575229 -6.19769940385712 -9.25718203127952
-1.99706691304706 -1.52499601595323 -2.7368319454704 -1.58458466622407 -1.99706691304698 -2.73683194547046 -1.5249960159527 11.6690749571146 9.25724629889366 6.19719243159179 1.00325006560229e-14 -11.6690749571147 -6.19719243159171 -9.25724629889559
-1.99827984863845 -1.52620643547695 -2.74082753748126 -1.58175987780508 -1.99827984863836 -2.74082753748132 -1.52620643547633 11.6671992732627 9.25731195347568 6.19668271212631 1.65279226571824e-14 -11.6671992732627 -6.19668271212623 -9.25731195347769
-1.99948896019712 -1.52741621842688 -2.7448272105178 -1.57894838250356 -1.99948896019701 -2.74482721051788 -1.52741621842618 11.665322532433 9.25737899678247 6.19617023180992 9.77371815008955e-15 -11.665322532433 -6.19617023180985 -9.25737899678456
-2.00069424116141 -1.52862536630603 -2.74883097093694 -1.57615006428405 -2.00069424116129 -2.74883097093702 -1.52862536630525 11.6634447434307 9.25744743056867 6.19565497693477 1.50563483159952e-14 -11.6634447434307 -6.19565497693472 -9.2574474305708
-2.00189568498923 -1.52983388061321 -2.75283882507509 -1.57336480866371 -2.00189568498908 -2.75283882507517 -1.52983388061239 11.6615659151056 9.25751725658484 6.19513693373589 1.31146812000716e-14 -11.6615659151056 -6.19513693373585 -9.25751725658695
-2.00309328515836 -1.53104176284306 -2.75685077924788 -1.57059250268401 -2.0030932851582 -2.75685077924798 -1.5310417628422 11.6596860563525 9.25758847657747 6.19461608839109 8.68942030656195e-15 -11.6596860563524 -6.19461608839106 -9.25758847657955
-2.0042870351668 -1.53224901448598 -2.76086683974988 -1.56783303488296 -2.00428703516663 -2.76086683974997 -1.53224901448512 11.6578051761113 9.25766109228903 6.19409242702087 1.16448527680072e-14 -11.6578051761113 -6.19409242702086 -9.25766109229105
-2.00547692853307 -1.53345563702813 -2.76488701285418 -1.5650862952681 -2.0054769285329 -2.76488701285427 -1.5334556370273 11.655923283367 9.25773510545801 6.19356593568837 1.42315959364847e-14 -11.655923283367 -6.19356593568835 -9.25773510545992
-2.00666295879653 -1.5346616319514 -2.76891130481215 -1.56235217529004 -2.00666295879636 -2.76891130481223 -1.53466163195061 11.6540403871497 9.25781051781889 6.19303660039919 1.38762687462009e-14 -11.6540403871497 -6.19303660039918 -9.25781051782069
-2.00784511951775 -1.53586700073334 -2.77293972185309 -1.55963056781663 -2.00784511951758 -2.77293972185317 -1.53586700073262 11.6521564965347 9.25788733110226 6.19250440710139 5.36740189557133e-15 -11.6521564965346 -6.19250440710139 -9.25788733110387
-2.00902340427876 -1.53707174484714 -2.77697227018389 -1.55692136710773 -2.00902340427859 -2.77697227018398 -1.53707174484653 11.6502716206425 9.25796554703468 6.19196934168538 1.07127799589595e-14 -11.6502716206424 -6.19196934168539 -9.2579655470361
-2.01019780668343 -1.53827586576165 -2.78100895598877 -1.55422446879048 -2.01019780668328 -2.78100895598884 -1.53827586576116 11.6483857686387 9.25804516733888 6.19143138998382 7.93103010390944e-15 -11.6483857686386 -6.19143138998383 -9.25804516734006
-2.01136832035782 -1.53947936494126 -2.78504978542882 -1.55153976983527 -2.01136832035768 -2.78504978542889 -1.53947936494093 11.6464989497344 9.25812619373367 6.19089053777156 1.03228374525561e-14 -11.6464989497343 -6.19089053777156 -9.25812619373459
-2.01253493895045 -1.54068224384598 -2.78909476464183 -1.54886716853206 -2.01253493895034 -2.78909476464187 -1.54068224384582 11.644611173186 9.25820862793399 6.19034677076553 1.04122550671925e-14 -11.6446111731859 -6.19034677076552 -9.25820862793463
-2.01369765613269 -1.54188450393128 -2.79314389974179 -1.54620656446741 -2.01369765613262 -2.79314389974183 -1.54188450393133 11.6427224482951 9.25829247165098 6.18980007462469 1.2741842495393e-14 -11.6427224482949 -6.18980007462469 -9.25829247165131
-2.01485646559908 -1.54308614664817 -2.79719719681872 -1.54355785850189 -2.01485646559903 -2.79719719681874 -1.54308614664843 11.6408327844086 9.25837772659194 6.18925043494999 1.10435262207635e-14 -11.6408327844085 -6.18925043494997 -9.25837772659195
-2.01601136106764 -1.54428717344309 -2.80125466193821 -1.54092095274804 -2.01601136106763 -2.80125466193822 -1.54428717344359 11.6389421909192 9.25846439446034 6.18869783728417 7.60126450924442e-15 -11.6389421909191 -6.18869783728415 -9.25846439446
-2.01716233628024 -1.54548758575793 -2.80531630114114 -1.53829575054881 -2.01716233628029 -2.80531630114113 -1.54548758575869 11.6370506772646 9.25855247695598 6.18814226711188 1.24496670314472e-14 -11.6370506772645 -6.18814226711184 -9.25855247695528
-2.01830938500297 -1.54668738503 -2.80938212044334 -1.5356821564565 -2.01830938500305 -2.80938212044331 -1.54668738503104 11.6351582529281 9.25864197577481 6.18758370985942 1.12099318151086e-14 -11.635158252928 -6.18758370985936 -9.25864197577377
-2.01945250102639 -1.54788657269193 -2.81345212583521 -1.5330800762121 -2.01945250102653 -2.81345212583516 -1.54788657269325 11.6332649274386 9.25873289260911 6.1870221508948 9.79375430868809e-15 -11.6332649274385 -6.18702215089471 -9.25873289260771
-2.02059167816597 -1.54908515017175 -2.81752632328143 -1.53048941672509 -2.02059167816616 -2.81752632328136 -1.54908515017335 11.6313707103703 9.25882522914748 6.18645757552761 7.63108382475835e-15 -11.6313707103702 -6.18645757552751 -9.25882522914574
-2.02172691026238 -1.55028311889275 -2.82160471872057 -1.52791008605377 -2.02172691026264 -2.82160471872047 -1.55028311889464 11.6294756113429 9.25891898707481 6.18588996900903 9.37270468247814e-15 -11.6294756113428 -6.1858899690089 -9.25891898707271
-2.02285819118188 -1.55148048027351 -2.82568731806476 -1.52534199338583 -2.0228581911822 -2.82568731806465 -1.55148048027568 11.6275796400217 9.25901416807232 6.18531931653165 8.91296901075693e-15 -11.6275796400215 -6.18531931653151 -9.25901416806994
-2.02398551481662 -1.55267723572788 -2.82977412719938 -1.52278504901952 -2.02398551481699 -2.82977412719926 -1.55267723573032 11.6256828061174 9.25911077381772 6.18474560322957 1.38931742545807e-14 -11.6256828061173 -6.18474560322942 -9.25911077381504
-2.02510887508503 -1.5538733866649 -2.83386515198265 -1.5202391643451 -2.02510887508546 -2.8338651519825 -1.55387338666759 11.6237851193864 9.25920880598498 6.18416881417821 9.14913518940789e-15 -11.6237851193863 -6.18416881417802 -9.25920880598203
-2.02622826593217 -1.55506893448881 -2.83796039824527 -1.51770425182676 -2.02622826593266 -2.83796039824512 -1.55506893449173 11.6218865896304 9.25930826624453 6.18358893439429 8.9877295746558e-15 -11.6218865896304 -6.18358893439409 -9.25930826624136
-2.02734368133006 -1.556263880599 -2.8420598717902 -1.51518022498482 -2.02734368133059 -2.84205987179003 -1.55626388060213 11.6199872266969 9.25940915626329 6.18300594883586 1.12684218618567e-14 -11.6199872266969 -6.18300594883561 -9.25940915625993
-2.02845511527805 -1.55745822639 -2.8461635783921 -1.51266699837843 -2.02845511527863 -2.84616357839191 -1.55745822639329 11.6180870404787 9.25951147770461 6.1824198424021 1.19760505113875e-14 -11.6180870404787 -6.18241984240184 -9.25951147770111
-2.0295625618032 -1.5586519732514 -2.85027152379714 -1.51016448758856 -2.02956256180382 -2.85027152379694 -1.55865197325483 11.6161860409142 9.25961523222832 6.18183059993344 1.52116329354104e-14 -11.6161860409142 -6.18183059993315 -9.25961523222476
-2.0306660149606 -1.55984512256791 -2.85438371372256 -1.50767260920131 -2.03066601496125 -2.85438371372236 -1.55984512257141 11.6142842379872 9.25972042149083 6.18123820621141 1.3885421571558e-14 -11.6142842379873 -6.18123820621111 -9.25972042148725
-2.03176546883375 -1.56103767571923 -2.85850015385636 -1.50519128079164 -2.03176546883442 -2.85850015385616 -1.56103767572276 11.6123816417274 9.25982704714502 6.1806426459586 1.13069221307642e-14 -11.6123816417274 -6.18064264595829 -9.25982704714147
-2.03286091753494 -1.56222963408006 -2.86262084985689 -1.5027204209074 -2.03286091753562 -2.86262084985669 -1.56222963408357 11.6104782622094 9.25993511084039 6.18004390383871 1.03083002075923e-14 -11.6104782622094 -6.18004390383838 -9.25993511083693
-2.03395235520558 -1.56342099902014 -2.86674580735253 -1.50025994905367 -2.03395235520626 -2.86674580735233 -1.56342099902356 11.6085741095538 9.26004461422296 6.17944196445639 1.25058564946901e-14 -11.6085741095538 -6.17944196445606 -9.26004461421967
-2.03503977601659 -1.56461177190407 -2.87087503194129 -1.49780978567748 -2.03503977601726 -2.8708750319411 -1.56461177190736 11.6066691939264 9.26015555893543 6.1788368123573 1.31116812539224e-14 -11.6066691939264 -6.17883681235696 -9.26015555893237
-2.03612317416875 -1.56580195409142 -2.87500852919048 -1.49536985215275 -2.03612317416939 -2.8750085291903 -1.56580195409451 11.6047635255384 9.2602679466171 6.17822843202806 1.53600355692315e-14 -11.6047635255385 -6.17822843202772 -9.26026794661435
-2.0372025438931 -1.56699154693664 -2.87914630463631 -1.49294007076563 -2.03720254389369 -2.87914630463615 -1.56699154693946 11.6028571146467 9.26038177890394 6.17761680789616 1.24872760136749e-14 -11.6028571146467 -6.17761680789584 -9.26038177890155
-2.03827787945126 -1.56818055178904 -2.88328836378355 -1.49052036470004 -2.03827787945178 -2.88328836378341 -1.56818055179153 11.6009499715533 9.26049705742862 6.17700192433005 1.4981328081499e-14 -11.6009499715533 -6.17700192432974 -9.26049705742663
-2.03934917513583 -1.56936896999271 -2.88743471210515 -1.48811065802358 -2.03934917513629 -2.88743471210504 -1.56936896999484 11.5990421066056 9.26061378382047 6.17638376563899 1.19385530893594e-14 -11.5990421066057 -6.17638376563872 -9.26061378381895
-2.0404164252708 -1.57055680288662 -2.89158535504186 -1.4857108756737 -2.04041642527116 -2.89158535504178 -1.57055680288831 11.5971335301966 9.26073195970561 6.17576231607314 1.34423536228616e-14 -11.5971335301966 -6.1757623160729 -9.26073195970461
-2.04147962421185 -1.57174405180443 -2.89574029800187 -1.48332094344414 -2.04147962421211 -2.89574029800182 -1.57174405180566 11.5952242527642 9.26085158670687 6.17513755982346 1.71949219543275e-14 -11.5952242527642 -6.17513755982326 -9.2608515867064
-2.04253876634676 -1.57293071807458 -2.89989954636044 -1.48094078797157 -2.04253876634692 -2.89989954636041 -1.57293071807533 11.5933142847919 9.26097266644392 6.17450948102175 1.12573803726885e-14 -11.5933142847919 -6.17450948102158 -9.26097266644396
-2.04359384609581 -1.57411680302021 -2.9040631054595 -1.47857033672264 -2.04359384609585 -2.90406310545951 -1.57411680302047 11.5914036368082 9.26109520053313 6.17387806374059 1.10966981873828e-14 -11.5914036368082 -6.17387806374047 -9.26109520053373
-2.04464485791212 -1.57530230795914 -2.9082309806073 -1.47620951798116 -2.04464485791205 -2.90823098060733 -1.57530230795894 11.5894923193868 9.26121919058783 6.17324329199339 8.72899490106366e-15 -11.5894923193868 -6.1732432919933 -9.26121919058891
-2.04569179628206 -1.57648723420385 -2.91240317707802 -1.47385826083556 -2.04569179628188 -2.91240317707809 -1.57648723420321 11.5875803431466 9.26134463821807 6.1726051497343 1.10206205429688e-14 -11.5875803431466 -6.17260514973426 -9.26134463821962
-2.04673465572561 -1.57767158306142 -2.9165797001114 -1.47151649516665 -2.04673465572532 -2.91657970011149 -1.57767158306042 11.5856677187517 9.2614715450309 6.17196362085831 6.02937135192183e-15 -11.5856677187516 -6.17196362085831 -9.2614715450328
-2.04777343079675 -1.57885535583355 -2.92076055491236 -1.46918415163552 -2.04777343079637 -2.92076055491246 -1.5788553558323 11.5837544569108 9.26159991263015 6.17131868920115 6.98651924563346e-15 -11.5837544569107 -6.17131868920118 -9.2615999126323
-2.04880811608383 -1.58003855381648 -2.92494574665058 -1.46686116167179 -2.0488081160834 -2.9249457466507 -1.58003855381515 11.581840568378 9.26172974261671 6.17067033853938 5.18409379004376e-15 -11.5818405683779 -6.17067033853943 -9.26172974261893
-2.04983870620999 -1.581221178301 -2.9291352804602 -1.46454745746197 -2.04983870620956 -2.92913528046032 -1.5812211782998 11.5799260639521 9.2618610365883 6.17001855259034 6.4955545925677e-15 -11.579926063952 -6.17001855259037 -9.26186103659039
-2.05086519583351 -1.5824032305724 -2.93332916143933 -1.46224297193808 -2.05086519583312 -2.93332916143945 -1.58240323057158 11.5780109544768 9.26199379613966 6.16936331501212 6.45877342491948e-15 -11.5780109544766 -6.16936331501213 -9.26199379614138
-2.05188757964823 -1.58358471191045 -2.93752739464978 -1.4599476387666 -2.05188757964794 -2.93752739464986 -1.58358471191038 11.5760952508404 9.26212802286256 6.16870460940369 6.095663744489e-15 -11.5760952508403 -6.16870460940364 -9.26212802286357
-2.05290585238387 -1.5847656235894 -2.94172998511656 -1.45766139233741 -2.05290585238379 -2.94172998511659 -1.58476562359044 11.5741789639762 9.26226371834572 6.1680424193048 8.19512924550907e-15 -11.5741789639762 -6.16804241930465 -9.26226371834564
-2.05392000880652 -1.58594596687785 -2.94593693782759 -1.45538416775315 -2.05392000880675 -2.94593693782754 -1.58594596688051 11.572262104862 9.26240088417494 6.16737672819608 6.83631144634624e-15 -11.572262104862 -6.16737672819576 -9.26240088417334
-2.05493004371895 -1.58712574303884 -2.95014825773324 -1.45311590081864 -2.05493004371963 -2.95014825773308 -1.58712574304374 11.57034468452 9.26253952193315 6.16670751949897 1.29760172857134e-14 -11.5703446845201 -6.16670751949842 -9.26253952192945
-2.05593595196103 -1.58830495332978 -2.95436394974598 -1.45085652803059 -2.05593595196233 -2.9543639497457 -1.58830495333761 11.5684267140171 9.26267963320024 6.16603477657584 1.43991872346759e-14 -11.5684267140173 -6.166034776575 -9.26267963319389
-2.05693772841014 -1.58948359900239 -2.95858401873999 -1.44860598656742 -2.05693772841225 -2.95858401873953 -1.58948359901398 11.5665082044645 9.26282121955337 6.16535848272996 2.47896984562305e-14 -11.5665082044649 -6.16535848272871 -9.26282121954359
-2.05793536798152 -1.59066168130272 -2.96280846955074 -1.44636421427935 -2.05793536798466 -2.96280846955006 -1.59066168131902 11.5645891670176 9.26296428256669 6.1646786212055 3.79471666823768e-14 -11.5645891670183 -6.16467862120376 -9.2629642825527
-2.05892886562871 -1.59183920147105 -2.96703730697463 -1.44413114967859 -2.05892886563316 -2.96703730697368 -1.5918392014932 11.5626696128762 9.26310882381164 6.16399517518768 5.21666095598985e-14 -11.5626696128773 -6.16399517518531 -9.26310882379251
-2.0599182163439 -1.59301616074199 -2.97127053576857 -1.44190673192981 -2.05991821634997 -2.9712705357673 -1.59301616077127 11.5607495532842 9.2632548448568 6.16330812780267 7.13175280393247e-14 -11.5607495532857 -6.16330812779951 -9.26325484483146
-2.06090341515838 -1.59419256034432 -2.97550816064961 -1.43969090084069 -2.06090341516642 -2.97550816064795 -1.59419256038218 11.5588289995293 9.26340234726793 6.16261746211769 8.95922602185542e-14 -11.5588289995314 -6.16261746211359 -9.26340234723522
-2.06188445714289 -1.595368401501 -2.97975018629453 -1.43748359685269 -2.06188445715332 -2.97975018629241 -1.59536840154912 11.5569079629435 9.26355133260813 6.16192316114109 1.24734850176999e-13 -11.5569079629463 -6.16192316113581 -9.26355133256667
-2.06286133740804 -1.5965436854292 -2.98399661733943 -1.43528476103199 -2.06286133742133 -2.98399661733677 -1.59654368548946 11.5549864549022 9.26370180243765 6.16122520782231 1.64246683878232e-13 -11.5549864549058 -6.16122520781564 -9.26370180238597
-2.06383405110472 -1.5977184133402 -2.98824745837937 -1.43309433506059 -2.0638340511214 -2.98824745837608 -1.59771841341473 11.5530644868247 9.26385375831409 6.16052358505198 2.07505874261983e-13 -11.5530644868294 -6.16052358504367 -9.26385375825052
-2.06480259342443 -1.59889258643938 -2.99250271396793 -1.43091226122755 -2.06480259344513 -2.99250271396394 -1.5988925865306 11.5511420701741 9.26400720179232 6.159818275662 2.67199645976817e-13 -11.55114207018 -6.15981827565174 -9.26400720171502
-2.06576695959982 -1.60006620592624 -2.99676238861687 -1.42873848242043 -2.06576695962522 -2.99676238861205 -1.60006620603682 11.5492192164566 9.26416213442462 6.15910926242552 3.36412637655309e-13 -11.549219216464 -6.15910926241299 -9.26416213433152
-2.06672714490494 -1.60123927299429 -3.00102648679565 -1.42657294211683 -2.06672714493581 -3.0010264867899 -1.60123927312725 11.547295937222 9.26431855776052 6.15839652805708 4.22248338210137e-13 -11.5472959372312 -6.15839652804189 -9.2643185576494
-2.06768314465573 -1.60241178883113 -3.00529501293112 -1.42441558437614 -2.06768314469294 -3.00529501292431 -1.60241178898978 11.5453722440632 9.26447647334702 6.15768005521259 5.15795547108908e-13 -11.5453722440745 -6.15768005519432 -9.26447647321538
-2.06863495421041 -1.60358375461828 -3.00956797140702 -1.42226635383136 -2.06863495425492 -3.00956797139902 -1.60358375480635 11.5434481486165 9.26463588272851 6.15695982648947 6.36553810142952e-13 -11.5434481486302 -6.15695982646765 -9.26463588257365


==> figure_data/simple2_l1.dat <==
1.25 0
1.2525 0
1.255 0
1.2575 0
1.26 0
1.2625 0
1.265 0
1.2675 0
1.27 0
1.2725 0
1.275 0
1.2775 0
1.28 0
1.2825 0
1.285 0
1.2875 0
1.29 0
1.2925 0
1.295 0
1.2975 0
1.3 0
1.3025 0
1.305 0
1.3075 0
1.31 0
1.3125 0
1.315 0
1.3175 0
1.32 0
1.3225 0
1.325 0
1.3275 0
1.33 0
1.3325 0
1.335 0
1.3375 0
1.34 0
1.3425 0
1.345 0
1.3475 0
1.35 0
1.3525 0
1.355 0
1.3575 0
1.36 0
1.3625 0
1.365 0
1.3675 0
1.37 0
1.3725 0
1.375 0
1.3775 0
1.38 0
1.3825 0
1.385 0
1.3875 0
1.39 0
1.3925 0
1.395 0
1.3975 0
1.4 0
1.4025 0
1.405 0
1.4075 0
1.41 0
1.4125 0
1.415 0
1.4175 0
1.42 0
1.4225 0
1.425 0
1.4275 0
1.43 0
1.4325 0
1.435 0
1.4375 0
1.44 0
1.4425 0
1.445 0
1.4475 0
1.45 0
1.4525 0
1.455 0
1.4575 0
1.46 0
1.4625 0
1.465 0
1.4675 0
1.47 0
1.4725 0
1.475 0
1.4775 0
1.48 0
1.4825 0
1.485 0
1.4875 0
1.49 0
1.4925 0
1.495 0
1.4975 0
1.5 0


==> figure_data/simple2_l2.dat <==
0 0.5
0 0.502493781056044
0 0.504975246918104
0 0.507444578254611
0 0.509901951359279
0 0.51234753829798
0 0.51478150704935
0 0.51720402163943
0 0.519615242270663
0 0.522015325445527
0 0.524404424085076
0 0.526782687642637
0 0.529150262212918
0 0.531507290636732
0 0.533853912601565
0 0.536190264738181
0 0.53851648071345
0 0.540832691319598
0 0.543139024560011
0 0.545435605731786
0 0.547722557505166
0 0.55
0 0.552268050859363
0 0.554526825320471
0 0.556776436283002
0 0.559016994374947
0 0.561248608016091
0 0.563471383479232
0 0.565685424949238
0 0.567890834580027
0 0.570087712549569
0 0.57227615711298
0 0.574456264653803
0 0.57662812973354
0 0.578791845139511
0 0.580947501931112
0 0.58309518948453
0 0.585234995535981
0 0.587367006223537
0 0.58949130612758
0 0.591607978309962
0 0.593717104351896
0 0.595818764390649
0 0.59791303715507
0 0.6
0 0.602079728939615
0 0.604152298679729
0 0.606217782649107
0 0.608276253029822
0 0.610327780786685
0 0.612372435695794
0 0.614410286372225
0 0.616441400296898
0 0.618465843842649
0 0.620483682299543
0 0.622494979899437
0 0.62449979983984
0 0.626498204307083
0 0.628490254498827
0 0.630476010645925
0 0.632455532033676
0 0.634428877022476
0 0.636396103067893
0 0.638357266740185
0 0.640312423743285
0 0.642261628933257
0 0.644204936336256
0 0.646142399166004
0 0.648074069840786
0 0.65
0 0.651920240520265
0 0.653834841531101
0 0.6557438524302
0 0.657647321898295
0 0.659545297913646
0 0.661437827766148
0 0.66332495807108
0 0.665206734782503
0 0.667083203206317
0 0.668954408012983
0 0.670820393249937
0 0.672681202353686
0 0.674536878161602
0 0.676387462923434
0 0.678232998312527
0 0.680073525436772
0 0.681909084849293
0 0.683739716558867
0 0.685565460040104
0 0.687386354243376
0 0.689202437604511
0 0.691013748054263
0 0.692820323027551
0 0.69462219947249
0 0.696419413859206
0 0.698212002188447
0 0.7
0 0.70178344238091
0 0.703562363973514
0 0.705336798983294
0 0.707106781186548


==> figure_data/simple2_l3.dat <==
-0 -0.5
-0 -0.502493781056044
-0 -0.504975246918104
-0 -0.507444578254611
-0 -0.509901951359279
-0 -0.51234753829798
-0 -0.51478150704935
-0 -0.51720402163943
-0 -0.519615242270663
-0 -0.522015325445527
-0 -0.524404424085076
-0 -0.526782687642637
-0 -0.529150262212918
-0 -0.531507290636732
-0 -0.533853912601565
-0 -0.536190264738181
-0 -0.53851648071345
-0 -0.540832691319598
-0 -0.543139024560011
-0 -0.545435605731786
-0 -0.547722557505166
-0 -0.55
-0 -0.552268050859363
-0 -0.554526825320471
-0 -0.556776436283002
-0 -0.559016994374947
-0 -0.561248608016091
-0 -0.563471383479232
-0 -0.565685424949238
-0 -0.567890834580027
-0 -0.570087712549569
-0 -0.57227615711298
-0 -0.574456264653803
-0 -0.57662812973354
-0 -0.578791845139511
-0 -0.580947501931112
-0 -0.58309518948453
-0 -0.585234995535981
-0 -0.587367006223537
-0 -0.58949130612758
-0 -0.591607978309962
-0 -0.593717104351896
-0 -0.595818764390649
-0 -0.59791303715507
-0 -0.6
-0 -0.602079728939615
-0 -0.604152298679729
-0 -0.606217782649107
-0 -0.608276253029822
-0 -0.610327780786685
-0 -0.612372435695794
-0 -0.614410286372225
-0 -0.616441400296898
-0 -0.618465843842649
-0 -0.620483682299543
-0 -0.622494979899437
-0 -0.62449979983984
-0 -0.626498204307083
-0 -0.628490254498827
-0 -0.630476010645925
-0 -0.632455532033676
-0 -0.634428877022476
-0 -0.636396103067893
-0 -0.638357266740185
-0 -0.640312423743285
-0 -0.642261628933257
-0 -0.644204936336256
-0 -0.646142399166004
-0 -0.648074069840786
-0 -0.65
-0 -0.651920240520265
-0 -0.653834841531101
-0 -0.6557438524302
-0 -0.657647321898295
-0 -0.659545297913646
-0 -0.661437827766148
-0 -0.66332495807108
-0 -0.665206734782503
-0 -0.667083203206317
-0 -0.668954408012983
-0 -0.670820393249937
-0 -0.672681202353686
-0 -0.674536878161602
-0 -0.676387462923434
-0 -0.678232998312527
-0 -0.680073525436772
-0 -0.681909084849293
-0 -0.683739716558867
-0 -0.685565460040104
-0 -0.687386354243376
-0 -0.689202437604511
-0 -0.691013748054263
-0 -0.692820323027551
-0 -0.69462219947249
-0 -0.696419413859206
-0 -0.698212002188447
-0 -0.7
-0 -0.70178344238091
-0 -0.703562363973514
-0 -0.705336798983294
-0 -0.707106781186548


==> figure_data/simple_l1.dat <==
0.75 0
0.755 0
0.76 0
0.765 0
0.77 0
0.775 0
0.78 0
0.785 0
0.79 0
0.795 0
0.8 0
0.805 0
0.81 0
0.815 0
0.82 0
0.825 0
0.83 0
0.835 0
0.84 0
0.845 0
0.85 0
0.855 0
0.86 0
0.865 0
0.87 0
0.875 0
0.88 0
0.885 0
0.89 0
0.895 0
0.9 0
0.905 0
0.91 0
0.915 0
0.92 0
0.925 0
0.93 0
0.935 0
0.94 0
0.945 0
0.95 0
0.955 0
0.96 0
0.965 0
0.97 0
0.975 0
0.98 0
0.985 0
0.99 0
0.995 0
1 0
1.005 0
1.01 0
1.015 0
1.02 0
1.025 0
1.03 0
1.035 0
1.04 0
1.045 0
1.05 0
1.055 0
1.06 0
1.065 0
1.07 0
1.075 0
1.08 0
1.085 0
1.09 0
1.095 0
1.1 0
1.105 0
1.11 0
1.115 0
1.12 0
1.125 0
1.13 0
1.135 0
1.14 0
1.145 0
1.15 0
1.155 0
1.16 0
1.165 0
1.17 0
1.175 0
1.18 0
1.185 0
1.19 0
1.195 0
1.2 0
1.205 0
1.21 0
1.215 0
1.22 0
1.225 0
1.23 0
1.235 0
1.24 0
1.245 0
1.25 0


==> figure_data/simple_l2.dat <==
0.5 0
0.494974746830583 0
0.489897948556636 0
0.484767985741633 0
0.479583152331272 0
0.474341649025257 0
0.469041575982343 0
0.463680924774785 0
0.458257569495584 0
0.452769256906871 0
0.447213595499958 0
0.441588043316392 0
0.435889894354067 0
0.430116263352131 0
0.424264068711928 0
0.418330013267038 0
0.412310562561766 0
0.406201920231798 0
0.4 0
0.393700393700591 0
0.387298334620742 0
0.380788655293195 0
0.374165738677394 0
0.367423461417477 0
0.360555127546399 0
0.353553390593274 0
0.346410161513775 0
0.339116499156263 0
0.33166247903554 0
0.324037034920393 0
0.316227766016838 0
0.308220700148449 0
0.3 0
0.291547594742265 0
0.282842712474619 0
0.273861278752583 0
0.264575131106459 0
0.254950975679639 0
0.244948974278318 0
0.234520787991171 0
0.223606797749979 0
0.212132034355964 0
0.2 0
0.187082869338697 0
0.173205080756888 0
0.158113883008419 0
0.14142135623731 0
0.122474487139159 0
0.1 0
0.0707106781186548 0
0 0
0 0.070710678118654
0 0.1
0 0.122474487139159
0 0.14142135623731
0 0.158113883008419
0 0.173205080756888
0 0.187082869338697
0 0.2
0 0.212132034355964
0 0.223606797749979
0 0.234520787991171
0 0.244948974278318
0 0.254950975679639
0 0.264575131106459
0 0.273861278752583
0 0.282842712474619
0 0.291547594742265
0 0.3
0 0.308220700148449
0 0.316227766016838
0 0.324037034920393
0 0.33166247903554
0 0.339116499156263
0 0.346410161513776
0 0.353553390593274
0 0.360555127546399
0 0.367423461417477
0 0.374165738677394
0 0.380788655293195
0 0.387298334620742
0 0.393700393700591
0 0.4
0 0.406201920231798
0 0.412310562561766
0 0.418330013267038
0 0.424264068711928
0 0.430116263352131
0 0.435889894354067
0 0.441588043316392
0 0.447213595499958
0 0.452769256906871
0 0.458257569495584
0 0.463680924774785
0 0.469041575982343
0 0.474341649025257
0 0.479583152331272
0 0.484767985741633
0 0.489897948556636
0 0.494974746830583
0 0.5


==> figure_data/simple_l3.dat <==
-0.5 0
-0.494974746830583 0
-0.489897948556636 0
-0.484767985741633 0
-0.479583152331272 0
-0.474341649025257 0
-0.469041575982343 0
-0.463680924774785 0
-0.458257569495584 0
-0.452769256906871 0
-0.447213595499958 0
-0.441588043316392 0
-0.435889894354067 0
-0.430116263352131 0
-0.424264068711928 0
-0.418330013267038 0
-0.412310562561766 0
-0.406201920231798 0
-0.4 0
-0.393700393700591 0
-0.387298334620742 0
-0.380788655293195 0
-0.374165738677394 0
-0.367423461417477 0
-0.360555127546399 0
-0.353553390593274 0
-0.346410161513775 0
-0.339116499156263 0
-0.33166247903554 0
-0.324037034920393 0
-0.316227766016838 0
-0.308220700148449 0
-0.3 0
-0.291547594742265 0
-0.282842712474619 0
-0.273861278752583 0
-0.264575131106459 0
-0.254950975679639 0
-0.244948974278318 0
-0.234520787991171 0
-0.223606797749979 0
-0.212132034355964 0
-0.2 0
-0.187082869338697 0
-0.173205080756888 0
-0.158113883008419 0
-0.14142135623731 0
-0.122474487139159 0
-0.1 0
-0.0707106781186548 0
-0 0
-0 -0.070710678118654
-0 -0.1
-0 -0.122474487139159
-0 -0.14142135623731
-0 -0.158113883008419
-0 -0.173205080756888
-0 -0.187082869338697
-0 -0.2
-0 -0.212132034355964
-0 -0.223606797749979
-0 -0.234520787991171
-0 -0.244948974278318
-0 -0.254950975679639
-0 -0.264575131106459
-0 -0.273861278752583
-0 -0.282842712474619
-0 -0.291547594742265
-0 -0.3
-0 -0.308220700148449
-0 -0.316227766016838
-0 -0.324037034920393
-0 -0.33166247903554
-0 -0.339116499156263
-0 -0.346410161513776
-0 -0.353553390593274
-0 -0.360555127546399
-0 -0.367423461417477
-0 -0.374165738677394
-0 -0.380788655293195
-0 -0.387298334620742
-0 -0.393700393700591
-0 -0.4
-0 -0.406201920231798
-0 -0.412310562561766
-0 -0.418330013267038
-0 -0.424264068711928
-0 -0.430116263352131
-0 -0.435889894354067
-0 -0.441588043316392
-0 -0.447213595499958
-0 -0.452769256906871
-0 -0.458257569495584
-0 -0.463680924774785
-0 -0.469041575982343
-0 -0.474341649025257
-0 -0.479583152331272
-0 -0.484767985741633
-0 -0.489897948556636
-0 -0.494974746830583
-0 -0.5

